Step-GRAND: A Low Latency Universal Soft-input Decoder

GRAND features both soft-input and hard-input variants that are well suited to efficient hardware implementations that can be characterized with achievable average and worst-case decoding latency. This paper introduces step-GRAND, a soft-input variant of GRAND that, in addition to achieving appealing average decoding latency, also reduces the worst-case decoding latency of the corresponding hardware implementation. The hardware implementation results demonstrate that the proposed step-GRAND can decode CA-polar code $(128,105+11)$ with an average information throughput of $47.7$ Gbps at the target FER of $\leq10^{-7}$. Furthermore, the proposed step-GRAND hardware is $10\times$ more area efficient than the previous soft-input ORBGRAND hardware implementation, and its worst-case latency is $\frac{1}{6.8}\times$ that of the previous ORBGRAND hardware.

==> data/BCH/127_106/BCH_127_106_Stair_Delta_10.txt <==
Eb/N0 	FER			Tests/f
0       1  					63798.6 
0.5       0.992064  		64255.7 
1       0.976191  			61898.5 
1.5       0.922577  		60601.4 
2       0.776816  			54558.4 
2.5       0.591451  		45877.6 
3       0.397818  			35839.1 
3.5       0.212366  		22761.2 
4       0.0894613  			13064.9 
4.5       0.0224643  		5249.28 
5       0.00441832  		1949.15 
5.5       0.00080344  		661.816 
6       9.98877e-05  		178.692 
6.5       1.24645e-05  		45.3979 
7       1.30501e-06  		11.0275 
7.5     1.22e-07  			3.14 
8.0       9.08e-09  		1.43 

==> data/BCH/127_106/BCH_127_106_Stair_Delta_10_seg_1.txt <==
Eb/N0 	FER			Tests/f
0       0.969697                    52942.6                    
0.5       1                    54285                    
1       0.984848                    54081.4                    
1.5       0.886364                    49084.3                    
2       0.792125                    44591.5                    
2.5       0.596127                    40705.4                    
3       0.406274                    27849.7                    
3.5       0.181738                    16893.6                    
4       0.0849099                    9071.41                    
4.5       0.0225526                    3751.64                    
5       0.00664082                    1440.71                    
5.5       0.000963033                    423.124                    
6       0.000169697                    107.788                    
6.5       1.79422e-05                    26.8138                    
7       2.80996e-06                    6.88863                    
7.5       2.41932e-07                    2.27073                    
8       1.53e-08                    1.27                           


 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_10_seg_3.txt <==
Eb/N0 	FER			Tests/f
0       1                    143237                    
0.5       0.984848                    140727                    
1       1                    141859                    
1.5       0.916084                    132644                    
2       0.734416                    110962                    
2.5       0.598761                    106360                    
3       0.364519                    71379.5                    
3.5       0.26309                    59198                    
4       0.0833748                    23713.5                    
4.5       0.0207729                    10966.9                    
5       0.00428763                    3659.11                    
5.5       0.000842116                    1228.96                    
6       0.000129937                    320.232                    
6.5       2.31126e-05                    75.0124                    
7       1.72322e-06                    17.0675                    
7.5       2.13939e-07                    4.28803                    
8       2.12753e-08                    1.64272                            


 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_11.txt <==
SNR 	FER					Comp
0       1  					94190.9 
0.5       0.984127  		94623.9 
1       0.960317  			91513.3 
1.5       0.947958  		89924.9 
2       0.743589  			81225.9 
2.5       0.574941  		66763.1 
3       0.357067  			46742.8 
3.5       0.202942  		31652.1 
4       0.0735195  			16564 
4.5       0.0260595  		7726.72 
5       0.00391653  		2637.56 
5.5       0.000748623  		865.596 
6       0.00010096  		230.174 
6.5       1.49356e-05  		56.4418 
7       1.85289e-06  		13.2248 
7.5       1.74303e-07  		3.53192 
8          1.85e-08  		1.50 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_12.txt <==
SNR 	FER					Comp
0       1  				137596 
0.5       0.992064  	136608 
1       0.945888  		132899 
1.5       0.866284  	121250 
2       0.761246  		108888 
2.5       0.540659  	93907.3 
3       0.385851  		72491.6 
3.5       0.161149  	42067.2 
4       0.0662369  		21241.2 
4.5       0.0222271  	9427.21 
5       0.00383823  	3400.53 
5.5       0.000620569  	1065.67 
6       0.000105978  	284.362 
6.5       1.92861e-05  	69.204 
7       2.46094e-06  	15.6101 
7.5       1.96488e-07  	3.94955 
8       2.209e-08  		1.57 

==> data/BCH/127_106/BCH_127_106_Stair_Delta_14.txt <==
SNR 	FER					Comp
0       0.992064  			254310 
0.5       0.976912  		245802 
1       0.953824  			252671 
1.5       0.898751  		239425 
2       0.798646  			224633 
2.5       0.536983  		172021 
3       0.379496  			132587 
3.5       0.161305  		72784.6 
4       0.0555351  			36838.8 
4.5       0.0186195  		15652.1 
5       0.0039351  			5393.95 
5.5       0.000743295  		1667.73 
6       0.000134649  		437.957 
6.5       2.20447e-05  		97.8773 
7       3.14449e-06  		21.3718 
7.5       3.36791e-07  		4.95154 
8.0       2.58e-08  		1.73 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_5.txt <==
SNR 	FER					Comp
0       0.992064  			1814.28 
0.5       1  				1827 
1       1  					1827 
1.5       0.970324  		1777.71 
2       0.9393  			1768.29 
2.5       0.831663  		1642.53 
3       0.636127  			1365.2 
3.5       0.49189  			1084.62 
4       0.259857  			717.953 
4.5       0.0893005  		348.929 
5       0.0376254  			189.86 
5.5       0.00803664  		71.6184 
6       0.00144157  		27.4628 
6.5       0.000242501  		9.03577 
7       2.49812e-05  		3.31986 
7.5       2.53558e-06  		1.61819 
8       2.52037e-07  		1.15358 
 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_6.txt <==
Eb/N0 	FER			Tests/f
0       1  					8778.54 
0.5       1  				8701.98 
1       0.992064  			8759.66 
1.5       0.968254  		8651.58 
2       0.814288  			7689.69 
2.5       0.728435  		7110.66 
3       0.57022  			6114.96 
3.5       0.342795  		4175.32 
4       0.139938  			2255.78 
4.5       0.0494562  		1186.99 
5       0.0135219  			495.894 
5.5       0.00263247  		178.808 
6       0.000405594  		55.0238 
6.5       4.64388e-05  		16.3725 
7       3.93063e-06  		4.93918 
7.5       4.64647e-07  		1.96366 
8       4.55e-08  			1.22368  


 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_6_seg_1.txt <==
Eb/N0 	FER			Tests/f
0       1          6349         
0.5       1          6349         
1       0.969697          6201.48         
1.5       0.941919          6054.99         
2       0.914141          5966.02         
2.5       0.815435          5405.69         
3       0.533155          4141.61         
3.5       0.351607          2754.99         
4       0.160137          1636.19         
4.5       0.063453          789.972         
5       0.0180939          334.141         
5.5       0.00416955          115.629         
6       0.000762601          35.0196         
6.5       0.000135507          10.4148         
7       2.30317e-05          3.46542         
7.5       2.87852e-06          1.61167         
8       3.79385e-07          1.14567         


 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_6_seg_3.txt <==
Eb/N0 	FER			Tests/f
0       1          20063         
0.5       0.984848          19687.1         
1       1          19738.5         
1.5       0.922078          18930.5         
2       0.830586          17400.8         
2.5       0.650443          15224.6         
3       0.441029          11330.8         
3.5       0.31133          8839.58         
4       0.145033          5010.99         
4.5       0.0431523          2310.18         
5       0.00739238          819.458         
5.5       0.0019711          301.874         
6       0.000288127          90.7385         
6.5       2.38578e-05          25.1772         
7       2.05212e-06          6.97071         
7.5       1.26239e-07          2.3978         


 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_7_seg_1_updated.txt <==
Eb/N0 	FER			Tests/f
0       0.984127                 11823.3                
0.5       1                 11907                
1       0.976912                 11669.7                
1.5       0.9393                 11394.2                
2       0.885576                 11071.7                
2.5       0.636316                 8762.74                
3       0.48151                 7204.49                
3.5       0.27941                 4868.23                
4       0.118252                 2625.09                
4.5       0.0461669                 1241.31                
5       0.0152206                 518.14                
5.5       0.00240735                 159.69                
6       0.000525375                 47.8945                
6.5       7.33943e-05                 12.7253                
7       1.12527e-05                 3.32039                
7.5       1.30044e-06                 1.577952                                    
8       1.33042e-07  		1.07473 

 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_7_seg_3.txt <==
Eb/N0 	FER			Tests/f
0       1          35516.8         
0.5       1          36002         
1       1          35807         
1.5       0.941919          34199.1         
2       0.890831          32957.7         
2.5       0.656085          26518.8         
3       0.473478          22012.9         
3.5       0.218898          13625         
4       0.105201          7837.85         
4.5       0.0351494          3503.62         
5       0.00753617          1389.46         
5.5       0.00110613          443.305         
6       0.00016771          129.577         
6.5       1.55921e-05          34.3279         
7       1.60802e-06          9.00245         

 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_7_updated.txt <==
Eb/N0 	FER			Tests/f
0       1                 15693.1                
0.5       0.992064                 15693.5                
1       0.992064                 15663.3                
1.5       0.968975                 15429.5                
2       0.872323                 14178.8                
2.5       0.661063                 12091.3                
3       0.477769                 9653.05                
3.5       0.260655                 6742.77                
4       0.112349                 3525.57                
4.5       0.036191                 1822.82                
5       0.00978908                 745.459                
5.5       0.00193123                 255.364                
6       0.00025909                 76.5853                
6.5       2.67157e-05                 21.0655                
7       2.6545e-06                 5.35804                
7.5       2.32626e-07                 1.93961                
8       1.98889e-08                 1.043387                
 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_8.txt <==
Eb/N0 	FER			Tests/f
0       0.992064  				26140.5 
0.5       0.984127  			25844.1 
1       0.984127  				25994.7 
1.5       0.913903  			24930.6 
2       0.819844  				23864.8 
2.5       0.781258  			22641 
3       0.491489  				16889.6 
3.5       0.259524  			10970.2 
4       0.0854983  				5293.97 
4.5       0.030867  			2686.06 
5       0.00734573  			1117.48 
5.5       0.00138942  			361.1 
6       0.000156867  			105.669 
6.5       2.02709e-05  			28.5329 
7       1.60091e-06  			7.5372 
7.5       1.27274e-07  			2.48526 
8       1.084e-08  				1.32 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_8_seg_1.txt <==
Eb/N0 	FER			Tests/f
0       1          20811         
0.5       0.984848          20755         
1       0.941919          19953.7         
1.5       0.969697          20318.8         
2       0.926768          19747.7         
2.5       0.687415          15947.5         
3       0.473979          12228.1         
3.5       0.253397          7531.5         
4       0.132419          4644.65         
4.5       0.044706          1972.69         
5       0.00860846          693.035         
5.5       0.00150241          226.957         
6       0.000342198          64.488         
6.5       5.534e-05          17.2875         
7       7.92311e-06          4.94323         
7.5       5.55349e-07          1.89797               


 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_8_seg_3.txt <==
Eb/N0 	FER			Tests/f
0       1          58664.1         
0.5       1          60305         
1       0.939394          58260.4         
1.5       0.969697          57331.3         
2       0.823642          52374.2         
2.5       0.667557          46657.4         
3       0.488542          34687.5         
3.5       0.201309          20574.5         
4       0.0839923          11070.5         
4.5       0.0275495          5257.56         
5       0.00425293          1953.55         
5.5       0.00110322          623.999         
6       0.000135128          183.899         
6.5       1.35802e-05          45.8382         
7       1.83968e-06          11.3042         
7.5       1.50534e-07          3.23494                     


 


==> data/BCH/127_106/BCH_127_106_Stair_Delta_9.txt <==
SNR 	FER						Comp
0       0.992064  				40910.7 
0.5       0.992064  			41685.7 
1       0.947236  				40499.6 
1.5       0.9393  				40104.6 
2       0.828535  				37244.5 
2.5       0.631414  			30998.4 
3       0.406557  				23966.2 
3.5       0.248267  			16616 
4       0.078356  				8042.81 
4.5       0.0240994  			3743.9 
5       0.00679849  			1508.16 
5.5       0.00121623  			515.294 
6       0.000118719  			139.902 
6.5       1.50937e-05  			36.4659 
7       1.35232e-06  			9.17049 
7.5       1.15e-07  			2.79049 
8       9.43e-09  				1.67 

==> data/BCH/127_106/BCH_N127_106_BM.txt <==
Eb/N0 	FER			
0		1	
0.5		1	
1		0.984127	
1.5		1	
2		0.873355	
2.5		0.844813	
3		0.663387	
3.5		0.396516	
4		0.256303	
4.5		0.106535	
5		0.0531843	
5.5		0.0141804	
6		0.00371493	
6.5		0.00072776	
7		0.000118424	
7.5		1.85216e-05	
8		1.92156e-06	



 


==> data/BCH/127_106/BCH_N127_106_GRANDAB1.txt <==
# ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 10.0 -s 0.5 --max_bf 1  --SNR Eb
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(1)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |     1224 |    12502 |     1224 | 9.64e-02 | 1.00e+00 | 241.21 | 1.28e+02 |            
    0.50 |     2789 |    25466 |     2789 | 8.61e-02 | 1.00e+00 | 235.12 | 1.28e+02 |            
    1.00 |     2230 |    17166 |     2229 | 7.26e-02 | 1.00e+00 | 234.19 | 1.28e+02 |            
    1.50 |     2935 |    19403 |     2927 | 6.24e-02 | 9.97e-01 | 254.44 | 1.28e+02 |            
    2.00 |     3351 |    18408 |     3320 | 5.18e-02 | 9.91e-01 | 241.18 | 1.27e+02 |            
    2.50 |     3107 |    13849 |     3022 | 4.21e-02 | 9.73e-01 |  18.94 | 1.26e+02 |            
    3.00 |     3342 |    11948 |     3097 | 3.37e-02 | 9.27e-01 | 164.49 | 1.23e+02 |            
    3.50 |     3062 |     8554 |     2622 | 2.64e-02 | 8.56e-01 | 229.18 | 1.17e+02 |            
    4.00 |     3574 |     7089 |     2573 | 1.87e-02 | 7.20e-01 | 275.25 | 1.06e+02 |            
    4.50 |     2983 |     4025 |     1648 | 1.27e-02 | 5.52e-01 | 271.34 | 9.03e+01 |            
    5.00 |     2155 |     1858 |      851 | 8.13e-03 | 3.95e-01 | 286.04 | 7.45e+01 |            
    5.50 |     2957 |     1485 |      733 | 4.74e-03 | 2.48e-01 |  18.25 | 5.75e+01 |            
    6.00 |     2958 |      709 |      368 | 2.26e-03 | 1.24e-01 | 319.64 | 3.86e+01 |            
    6.50 |     2979 |      301 |      169 | 9.53e-04 | 5.67e-02 | 362.27 | 2.60e+01 |            
    7.00 |    35056 |     1569 |      875 | 4.22e-04 | 2.50e-02 |  41.21 | 1.63e+01 |            
    7.50 |    32795 |      521 |      293 | 1.50e-04 | 8.93e-03 |  93.81 | 9.89e+00 |            
    8.00 |    63913 |      267 |      149 | 3.94e-05 | 2.33e-03 |  91.71 | 5.78e+00 |            
    8.50 |   191758 |      208 |      121 | 1.02e-05 | 6.31e-04 | 104.10 | 3.31e+00 |            
    9.00 |   732230 |      186 |      104 | 2.40e-06 | 1.42e-04 |  71.82 | 2.10e+00 |            
    9.50 |  3506522 |      172 |      102 | 4.63e-07 | 2.91e-05 |  62.60 | 1.47e+00 |            
   10.00 | 30388360 |      176 |      100 | 5.46e-08 | 3.29e-06 |  59.14 | 1.18e+00 |            


==> data/BCH/127_106/BCH_N127_106_GRANDAB2.txt <==
# ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 10.0 -s 0.5 --max_bf 2  --SNR Eb                                                    
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(2)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      380 |     3904 |      379 | 9.69e-02 | 9.97e-01 |   1.01 | 8.09e+03 |            
    0.50 |      941 |     8461 |      941 | 8.48e-02 | 1.00e+00 |   9.90 | 8.10e+03 |            
    1.00 |     1208 |     9307 |     1199 | 7.27e-02 | 9.93e-01 |  10.09 | 8.07e+03 |            
    1.50 |      757 |     5001 |      746 | 6.23e-02 | 9.85e-01 |   6.72 | 8.06e+03 |            
    2.00 |     1019 |     5603 |      985 | 5.19e-02 | 9.67e-01 |   9.99 | 7.96e+03 |            
    2.50 |     1197 |     5153 |     1077 | 4.06e-02 | 9.00e-01 |   9.98 | 7.61e+03 |            
    3.00 |     1430 |     4825 |     1172 | 3.18e-02 | 8.20e-01 |   4.81 | 7.21e+03 |            
    3.50 |     1728 |     4087 |     1128 | 2.23e-02 | 6.53e-01 |   2.50 | 6.19e+03 |            
    4.00 |     1513 |     2359 |      710 | 1.47e-02 | 4.69e-01 |   3.70 | 4.86e+03 |            
    4.50 |     1676 |     1532 |      506 | 8.62e-03 | 3.02e-01 |  19.73 | 3.61e+03 |            
    5.00 |     2295 |     1035 |      365 | 4.25e-03 | 1.59e-01 |   4.39 | 2.31e+03 |            
    5.50 |     2295 |      446 |      158 | 1.83e-03 | 6.88e-02 |  52.61 | 1.31e+03 |            
    6.00 |    23550 |     1674 |      619 | 6.71e-04 | 2.63e-02 |  14.71 | 6.59e+02 |            
    6.50 |    31039 |      622 |      237 | 1.89e-04 | 7.64e-03 |  28.08 | 2.98e+02 |            
    7.00 |    62665 |      347 |      131 | 5.22e-05 | 2.09e-03 |  29.17 | 1.27e+02 |            
    7.50 |   248592 |      277 |      109 | 1.05e-05 | 4.38e-04 |  38.62 | 4.73e+01 |            
    8.00 |  1660706 |      248 |      100 | 1.41e-06 | 6.02e-05 |  66.49 | 1.64e+01 |            
    8.50 | 13305223 |      254 |      102 | 1.80e-07 | 7.67e-06 |  64.72 | 6.10e+00 |            
    9.00 | 1.12e+08 |      239 |      100 | 2.02e-08 | 8.94e-07 |  67.04 | 2.69e+00 |            


==> data/BCH/127_106/BCH_N127_106_GRANDAB3.txt <==
#    ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 3             
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      524 |     5475 |      523 | 9.86e-02 | 9.98e-01 |   0.05 | 3.11e+05 |            
    0.50 |      523 |     4927 |      523 | 8.89e-02 | 1.00e+00 |   0.05 | 3.11e+05 |            
    1.00 |      526 |     4163 |      509 | 7.47e-02 | 9.68e-01 |   0.05 | 3.10e+05 |            
    1.50 |      510 |     3529 |      491 | 6.53e-02 | 9.63e-01 |   0.05 | 3.06e+05 |            
    2.00 |      541 |     2931 |      472 | 5.11e-02 | 8.72e-01 |   0.05 | 2.93e+05 |            
    2.50 |      557 |     2470 |      447 | 4.18e-02 | 8.03e-01 |   0.06 | 2.72e+05 |            
    3.00 |      797 |     2643 |      523 | 3.13e-02 | 6.56e-01 |   0.08 | 2.36e+05 |            
    3.50 |     1091 |     2165 |      460 | 1.87e-02 | 4.22e-01 |   0.11 | 1.70e+05 |            
    4.00 |     1585 |     1753 |      407 | 1.04e-02 | 2.57e-01 |   0.17 | 1.18e+05 |            
    4.50 |     2606 |     1384 |      342 | 5.01e-03 | 1.31e-01 |   0.28 | 7.17e+04 |            
    5.00 |     5007 |     1012 |      254 | 1.91e-03 | 5.07e-02 |   0.53 | 3.66e+04 |            
    5.50 |    10124 |      682 |      169 | 6.36e-04 | 1.67e-02 |   1.13 | 1.53e+04 |            
    6.00 |    45686 |      709 |      178 | 1.46e-04 | 3.90e-03 |   4.14 | 5.41e+03 |            
    6.50 |   153902 |      500 |      126 | 3.06e-05 | 8.19e-04 |  10.63 | 1.72e+03 |            
    7.00 |   953562 |      387 |      101 | 3.83e-06 | 1.06e-04 |  35.18 | 4.76e+02 |            
    7.50 |  8171269 |      380 |      102 | 4.39e-07 | 1.25e-05 |  74.94 | 1.13e+02 | 
    8.00 |    45686 |      709 |      178 | 1.46e-04 | 1.17e-06 |   4.14 | 5.41e+03 |            
    8.50 |   153902 |      500 |      126 | 3.06e-05 | 8.50e-08 |  10.63 | 1.72e+03 |            
    9.00 |   953562 |      387 |      101 | 3.83e-06 | 3.22e-09 |  35.18 | 4.76e+02 |            


==> data/BCH/127_106/BCH_N127_106_ML.txt <==
#    ML results : https://www.uni-kl.de/fileadmin/chaco/public/results_bch/BCH_N127_K106_ML.txt
# -------|----------|----------|----------|----------|-----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER  |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|-----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 9.804e-01 |   0.00 | 0.00e+00 |                       
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 7.937e-01 |   0.00 | 0.00e+00 |                       
    2.00 |      221 |      895 |      101 | 0.00e-00 | 4.348e-01 |   0.00 | 0.00e+00 |                       
    3.00 |      839 |      873 |      101 | 0.00e-00 | 1.101e-01 |   0.00 | 0.00e+00 |             
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 6.775e-03 |   0.01 | 0.00e+00 |                       
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 9.517e-05 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 6.212e-06 |   2.87 | 0.00e+00 |            



==> data/BCH/127_106/BCH_N127_106_ORBGRAND.txt <==
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |   COMP |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   1.00 | 1.80e+06 |            
    0.50 |      109 |     1144 |      102 | 9.90e-02 | 9.36e-01 |   1.00 | 2.02e+06 |            
    1.00 |      114 |     1066 |      101 | 8.82e-02 | 8.86e-01 |   1.00 | 1.76e+06 |            
    1.50 |      132 |      928 |      101 | 6.63e-02 | 7.65e-01 |   1.00 | 1.28e+06 |            
    2.00 |      221 |      895 |      101 | 3.82e-02 | 4.57e-01 |   1.00 | 9.73e+05 |            
    2.50 |      406 |      914 |      102 | 2.12e-02 | 2.51e-01 |   1.00 | 5.56e+05 |            
    3.00 |      839 |      873 |      101 | 9.82e-03 | 1.20e-01 |   1.00 | 3.09e+05 |  
    3.50 |     2620 |      844 |      102 | 3.04e-03 | 3.89e-02 |   1.00 | 8.74e+04 |            
    4.00 |     9346 |      813 |      102 | 8.21e-04 | 1.09e-02 |   1.00 | 2.02e+04 |            
    4.50 |    60411 |      753 |      101 | 1.18e-04 | 1.67e-03 |   1.00 | 4.80e+03 |            
    5.00 |   296740 |      712 |      100 | 2.26e-05 | 3.37e-04 |   1.00 | 9.55e+02 |            
    5.50 |  1942798 |      706 |      102 | 3.43e-06 | 5.25e-05 |   1.00 | 1.57e+02 |            
    6.00 | 14624001 |      676 |      100 | 4.36e-07 | 6.84e-06 |   1.00 | 3.28e+01 |            
    6.50 | 83544736 |      651 |      100 | 7.35e-08 | 1.20e-06 |   1.00 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |   1.00 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |   1.00 | 1.36e+00 | 


==> data/BCH/127_106/BCH_N127_106_ORBGRAND_LW_128_HW_16.txt <==
# ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5  --SNR Eb --max_bf 127 --max_w 16 --lw true
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 127 | HW: 16 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1264 |      103 | 1.15e-01 | 9.90e-01 |   0.00 | 1.82e+06 |            
    0.50 |      108 |     1134 |      101 | 9.91e-02 | 9.35e-01 |   0.00 | 1.98e+06 |            
    1.00 |      116 |     1048 |      101 | 8.52e-02 | 8.71e-01 |   0.00 | 1.74e+06 |            
    1.50 |      164 |      987 |      101 | 5.68e-02 | 6.16e-01 |   0.00 | 1.39e+06 |            
    2.00 |      191 |      921 |      102 | 4.55e-02 | 5.34e-01 |   0.00 | 8.91e+05 |            
    2.50 |      336 |      923 |      103 | 2.59e-02 | 3.07e-01 |   0.00 | 7.09e+05 |            
    3.00 |      823 |      858 |      102 | 9.84e-03 | 1.24e-01 |   0.00 | 2.50e+05 |            
    3.50 |     2528 |      849 |      101 | 3.17e-03 | 4.00e-02 |   0.01 | 8.31e+04 |            
    4.00 |     9223 |      783 |      101 | 8.01e-04 | 1.10e-02 |   0.02 | 2.02e+04 |            
    4.50 |    58938 |      743 |      100 | 1.19e-04 | 1.70e-03 |   0.10 | 4.93e+03 |            
    5.00 |   293170 |      714 |      100 | 2.30e-05 | 3.41e-04 |   0.48 | 9.54e+02 |            
    5.50 |  1959231 |      713 |      103 | 3.43e-06 | 5.26e-05 |   3.11 | 1.57e+02 |            
    6.00 | 14592848 |      676 |      100 | 4.37e-07 | 6.85e-06 |  13.18 | 3.29e+01 |            
    6.50 | 83566512 |      651 |      100 | 7.35e-08 | 1.20e-06 |  29.64 | 7.50e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  56.74 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  90.53 | 1.36e+00 |  


==> data/BCH/127_106/BCH_N127_106_ORBGRAND_LW_64_HW_6.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      112 |     1153 |      112 | 9.71e-02 | 1.00e+00 |   0.00 | 1.13e+05 |            
    0.50 |      114 |     1027 |      111 | 8.50e-02 | 9.74e-01 |   0.00 | 1.11e+05 |            
    1.00 |      112 |      846 |      103 | 7.13e-02 | 9.20e-01 |   0.00 | 1.08e+05 |            
    1.50 |      121 |      694 |      100 | 5.41e-02 | 8.26e-01 |   0.00 | 9.93e+04 |            
    2.00 |      159 |      695 |      104 | 4.12e-02 | 6.54e-01 |   0.00 | 7.94e+04 |            
    2.50 |      214 |      657 |      106 | 2.90e-02 | 4.95e-01 |   0.00 | 6.56e+04 |            
    3.00 |      433 |      567 |      104 | 1.24e-02 | 2.40e-01 |   0.00 | 3.63e+04 |            
    3.50 |      950 |      594 |      108 | 5.90e-03 | 1.14e-01 |   0.01 | 1.85e+04 |            
    4.00 |     3365 |      526 |      106 | 1.47e-03 | 3.15e-02 |   0.03 | 6.45e+03 |            
    4.50 |    13887 |      486 |      105 | 3.30e-04 | 7.56e-03 |   0.10 | 1.91e+03 |            
    5.00 |    67887 |      409 |      101 | 5.68e-05 | 1.49e-03 |   0.42 | 4.76e+02 |            
    5.50 |   452180 |      371 |      101 | 7.74e-06 | 2.23e-04 |   2.01 | 1.03e+02 |            
    6.00 |  4066455 |      243 |      101 | 5.64e-07 | 2.48e-05 |   6.87 | 2.19e+01 |            
    6.50 | 26290248 |      186 |      100 | 6.67e-08 | 3.80e-06 |  10.12 | 5.92e+00 |            
    7.00 | 2.18e+08 |      175 |      100 | 7.56e-09 | 4.58e-07 |  14.47 | 2.19e+00 |            
    7.50 | 1.61e+09 |      165 |      100 | 9.70e-10 | 6.23e-08 |  16.92 | 1.33e+00 | 

==> data/BCH/127_106/BCH_N127_106_ORBGRAND_LW_96_HW_8.txt <==
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1193 |      101 | 1.10e-01 | 9.90e-01 |   0.00 | 1.51e+06 |            
    0.50 |      109 |     1086 |      102 | 9.40e-02 | 9.36e-01 |   0.00 | 1.59e+06 |            
    1.00 |      116 |     1013 |      101 | 8.24e-02 | 8.71e-01 |   0.00 | 1.45e+06 |            
    1.50 |      129 |      916 |      101 | 6.70e-02 | 7.83e-01 |   0.00 | 1.11e+06 |            
    2.00 |      201 |      872 |      101 | 4.09e-02 | 5.02e-01 |   0.00 | 8.29e+05 |            
    2.50 |      314 |      843 |      101 | 2.53e-02 | 3.22e-01 |   0.00 | 5.17e+05 |            
    3.00 |      775 |      803 |      100 | 9.77e-03 | 1.29e-01 |   0.00 | 2.27e+05 |  
    3.50 |     2499 |      805 |      101 | 3.04e-03 | 4.04e-02 |   0.00 | 8.65e+04 |            
    4.00 |     9371 |      742 |      100 | 7.47e-04 | 1.07e-02 |   0.02 | 1.97e+04 |            
    4.50 |    55708 |      718 |      102 | 1.22e-04 | 1.83e-03 |   0.10 | 4.55e+03 |            
    5.00 |   289738 |      669 |      100 | 2.18e-05 | 3.45e-04 |   0.51 | 9.39e+02 |            
    5.50 |  1953564 |      692 |      101 | 3.34e-06 | 5.17e-05 |   3.00 | 1.54e+02 |            
    6.00 | 14725462 |      649 |      100 | 4.16e-07 | 6.79e-06 |  12.07 | 3.20e+01 |            
    6.50 | 83685824 |      630 |      100 | 7.10e-08 | 1.19e-06 |  25.55 | 7.31e+00 |            
    7.00 | 7.30e+08 |      637 |      100 | 8.23e-09 | 1.37e-07 |  38.78 | 2.40e+00 |            
    7.50 | 6.34e+09 |      642 |      100 | 9.55e-10 | 1.58e-08 |  60.08 | 1.36e+00 | 


==> data/BCH/127_106/BCH_N127_106_OSD.txt <==
#./GRAND --code_type BCH --dec_type OSD  -K 106 -N 127  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2
# K=106 C=0 N=127 S=0 BCH 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      120 |     1457 |      119 | 1.15e-01 | 9.92e-01 |   0.00 | 5.67e+03 |            
    0.50 |      121 |     1295 |      115 | 1.01e-01 | 9.50e-01 |   0.00 | 5.67e+03 |            
    1.00 |      146 |     1324 |      128 | 8.56e-02 | 8.77e-01 |   0.00 | 5.67e+03 |            
    1.50 |      149 |      990 |      104 | 6.27e-02 | 6.98e-01 |   0.00 | 5.67e+03 |            
    2.00 |      233 |     1017 |      113 | 4.12e-02 | 4.85e-01 |   0.00 | 5.67e+03 |            
    2.50 |      360 |      922 |      108 | 2.42e-02 | 3.00e-01 |   0.00 | 5.67e+03 |            
    3.00 |      936 |      887 |      100 | 8.94e-03 | 1.07e-01 |   0.00 | 5.67e+03 |            
    3.50 |     3818 |      844 |      100 | 2.09e-03 | 2.62e-02 |   0.00 | 5.67e+03 |            
    4.00 |    13413 |      787 |      100 | 5.54e-04 | 7.46e-03 |   0.00 | 5.67e+03 |            
    4.50 |   100444 |      768 |      100 | 7.21e-05 | 9.96e-04 |   0.00 | 5.67e+03 |            
    5.00 |  1025688 |      732 |      100 | 6.73e-06 | 9.75e-05 |   0.00 | 5.67e+03 |            
    5.50 | 14284597 |      683 |      100 | 4.51e-07 | 7.00e-06 |   0.00 | 5.67e+03 | 
    6.00 | 49645948 |      111 |       18 | 2.11e-08 | 3.63e-07 |   0.01 | 5.67e+03 | 


==> data/BCH/127_106/BCH_N127_106_SGRAND.txt <==
# ./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 0 -M 6.5 -s 0.5 --max_q 1000000  --SNR Eb 
# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+06 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1105 |      101 | 1.02e-01 | 9.90e-01 |   0.00 | 7.71e+05 |            
    0.50 |      108 |     1003 |      103 | 8.76e-02 | 9.54e-01 |   0.00 | 7.72e+05 |            
    1.00 |      114 |      927 |      102 | 7.67e-02 | 8.95e-01 |   0.00 | 7.20e+05 |            
    1.50 |      153 |      816 |      101 | 5.03e-02 | 6.60e-01 |   0.00 | 5.66e+05 |            
    2.00 |      201 |      788 |      102 | 3.70e-02 | 5.07e-01 |   0.00 | 4.42e+05 |            
    2.50 |      388 |      746 |      101 | 1.81e-02 | 2.60e-01 |   0.00 | 2.81e+05 |            
    3.00 |      762 |      722 |      102 | 8.94e-03 | 1.34e-01 |   0.00 | 1.44e+05 |            
    3.50 |     2561 |      741 |      102 | 2.73e-03 | 3.98e-02 |   0.01 | 4.47e+04 |            
    4.00 |    11348 |      708 |      101 | 5.89e-04 | 8.90e-03 |   0.02 | 1.12e+04 |            
    4.50 |    87059 |      688 |      100 | 7.46e-05 | 1.15e-03 |   0.11 | 2.19e+03 |            
    5.00 |   953294 |      691 |      100 | 6.84e-06 | 1.05e-04 |   0.90 | 2.82e+02 |            
    5.50 | 13706880 |      669 |      100 | 4.60e-07 | 7.30e-06 |   4.80 | 3.93e+01 |            
    6.00 | 2.44e+08 |      651 |      100 | 2.52e-08 | 4.10e-07 |  13.16 | 7.82e+00 |            
    6.50 | 4.86e+09 |      616 |      100 | 1.20e-09 | 2.06e-08 |  15.03 | 2.69e+00 | 


==> data/BCH/127_106/BCH_N127_106_SGRAND_10_7.txt <==
# ./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 10000000
# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+07 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1245 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.91e+06 |            
    0.50 |      107 |     1119 |      101 | 9.87e-02 | 9.44e-01 |   0.00 | 2.17e+06 |            
    1.00 |      113 |     1051 |      101 | 8.77e-02 | 8.94e-01 |   0.00 | 1.93e+06 |            
    1.50 |      155 |      958 |      102 | 5.83e-02 | 6.58e-01 |   0.00 | 1.19e+06 |            
    2.00 |      216 |      909 |      101 | 3.97e-02 | 4.68e-01 |   0.00 | 9.38e+05 |            
    2.50 |      336 |      897 |      101 | 2.52e-02 | 3.01e-01 |   0.00 | 6.23e+05 |            
    3.00 |      954 |      877 |      101 | 8.67e-03 | 1.06e-01 |   0.00 | 2.19e+05 |            
    3.50 |     3682 |      848 |      100 | 2.17e-03 | 2.72e-02 |   0.00 | 6.71e+04 |            
    4.00 |    13603 |      792 |      100 | 5.49e-04 | 7.35e-03 |   0.01 | 1.53e+04 |            
    4.50 |   102781 |      766 |      100 | 7.03e-05 | 9.73e-04 |   0.07 | 2.62e+03 |            
    5.00 |  1063420 |      725 |      100 | 6.43e-06 | 9.40e-05 |   0.62 | 3.03e+02 |            
    5.50 | 14256010 |      683 |      100 | 4.52e-07 | 7.01e-06 |   3.08 | 3.99e+01 |            
    6.00 | 2.43e+08 |      652 |      100 | 2.53e-08 | 4.12e-07 |  10.58 | 7.82e+00 |            
    6.50 | 4.86e+09 |      616 |      100 | 1.20e-09 | 2.06e-08 |  19.19 | 2.69e+00 |      


==> data/BCH/127_106/BCH_N127_106_SGRAND_5_10_7.txt <==
#./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 0 -M 6.5 -s 0.5  --SNR Eb --max_q 50000000

# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:5.00e+07 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1245 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 2.51e+06 |            
    0.50 |      107 |     1119 |      101 | 9.87e-02 | 9.44e-01 |   0.00 | 2.17e+06 |            
    1.00 |      113 |     1053 |      101 | 8.79e-02 | 8.94e-01 |   0.00 | 1.94e+06 |            
    1.50 |      154 |      950 |      101 | 5.82e-02 | 6.56e-01 |   0.00 | 1.19e+06 |            
    2.00 |      205 |      901 |      100 | 4.15e-02 | 4.88e-01 |   0.00 | 8.57e+05 |            
    2.50 |      329 |      903 |      102 | 2.59e-02 | 3.10e-01 |   0.00 | 6.44e+05 |            
    3.00 |      970 |      858 |      101 | 8.34e-03 | 1.04e-01 |   0.00 | 2.37e+05 |            
    3.50 |     3041 |      837 |      101 | 2.60e-03 | 3.32e-02 |   0.00 | 6.52e+04 |            
    4.00 |    13748 |      803 |      102 | 5.51e-04 | 7.42e-03 |   0.01 | 1.59e+04 |            
    4.50 |   103279 |      773 |      100 | 7.06e-05 | 9.68e-04 |   0.07 | 2.61e+03 |            
    5.00 |  1063420 |      725 |      100 | 6.43e-06 | 9.40e-05 |   0.49 | 3.03e+02 |            
    5.50 | 14257132 |      683 |      100 | 4.52e-07 | 7.01e-06 |   2.74 | 3.99e+01 |            
    6.00 | 2.43e+08 |      652 |      100 | 2.53e-08 | 4.12e-07 |  10.85 | 7.82e+00 |            
    6.50 | 4.61e+09 |      565 |       92 | 1.16e-09 | 2.00e-08 |  22.40 | 2.69e+00 |  


==> data/BCH/127_106/BCH_N127_106_template.txt <==
# K=106 C=0 N=127 S=0 BCH 
# LIST GRAND Template
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 0.00e-00 |   0.01 | 0.00e+00 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 0.00e-00 |   0.06 | 0.00e+00 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 0.00e-00 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 0.00e-00 |   2.87 | 0.00e+00 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 0.00e-00 |   7.56 | 0.00e+00 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 0.00e-00 |  18.84 | 0.00e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 0.00e-00 |  33.75 | 0.00e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |           



==> data/BCH/127_106/FER_N127_106_ILW_10_4.txt <==
########### at        ILW
Eb/N0 	FER			Tests/f
0       1          9989.24
0.5       0.992064          9979.09
1       0.968254          9716.12
1.5       0.968254          9765.83
2       0.860607          8747.33
2.5       0.711036          7742.82
3       0.445742          5356.05
3.5       0.263496          3472.11
4       0.102138          1570.09
4.5       0.0287446          608.94
5       0.00674327          191.74
5.5       0.00111181          47.7674
6       0.000121077          11.4521
6.5       6.52926e-06          3.46443
7       4.59368e-07          1.71711
7.5       2.7e-08          1.25



==> data/BCH/127_106/FER_N127_106_ILW_10_5.txt <==
########### at        ILW
Eb/N0   FER		Comp 
0       0.992064  96659.1
0.5       0.984127  98418.8
1       0.96176  93215.1
1.5       0.843917  83831.3
2       0.711024  75379.2
2.5       0.550791  59598
3       0.283846  34990.1
3.5       0.144224  18538.7
4       0.0385325  6492.03
4.5       0.0077066  1826.53
5       0.00115287  401.015
5.5       0.00010998  70.9956
6       7.53264e-06  13.5452
6.5       3.86785e-07  3.59456
7.0		2.0e-08    1.72


==> data/BCH/127_106/FER_N127_106_ILW_10_6.txt <==
########### at        ILW
Eb/N0   FER		Tests/f
0       0.992064  778810
0.5       0.984848  786254
1       0.884466  689289
1.5       0.80641  652560
2       0.595807  516084
2.5       0.355082  327649
3       0.162587  169688
3.5       0.0644421  71210.8
4       0.0169729  20090.1
4.5       0.00237319  3822.36
5       0.000265254  604.447
5.5       2.59988e-05  84.8941
6       1.88683e-06  14.1234
6.5       9.38221e-08  3.62273


==> data/BCH/127_106/FER_N127_106_ILW_10_7.txt <==
########### at        ILW
Eb/N0   FER		Tests/f
0       0.976191      1.8429e+06
0.5       0.968254      2.0025e+06
1       0.917561      1.57302e+06
1.5       0.737852      1.36581e+06
2       0.517448      1.03751e+06
2.5       0.339896      693971
3       0.134655      300550
3.5       0.0461198      101181
4       0.0112791      24600.4
4.5       0.00202702      4891.12
5       0.00023302      664.069
5.5       1.93983e-05      93.5586
6       1.95755e-06      14.2477
6.5       1.18104e-07      3.6275


==> data/BCH/127_106/FER_N127_106_ILW_5_10_7.txt <==
########### at        ILW
Eb/N0   FER		Tests/f
0       0.968976  1.76948e+06
0.5       0.970324  1.84872e+06
1       0.90448  1.94003e+06
1.5       0.807516  1.64504e+06
2       0.51102  1.08518e+06
2.5       0.300915  633434
3       0.139774  318432
3.5       0.0444109  114901
4       0.0120166  26266.1
4.5       0.00182308  4560.54
5       0.000256298  696.068
5.5       2.10579e-05  87.855
6       2.14502e-06  14.241
6.5       9.69501e-08  3.631


==> data/BCH/127_106/ORBGRAND_LW127_HW127.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 127  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 127 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.80e+06 |            
    0.50 |      108 |     1136 |      101 | 9.92e-02 | 9.35e-01 |   0.00 | 2.03e+06 |            
    1.00 |      115 |     1046 |      101 | 8.58e-02 | 8.78e-01 |   0.00 | 1.71e+06 |            
    1.50 |      136 |      948 |      101 | 6.58e-02 | 7.43e-01 |   0.00 | 1.40e+06 |            
    2.00 |      217 |      895 |      101 | 3.89e-02 | 4.65e-01 |   0.00 | 9.86e+05 |            
    2.50 |      402 |      905 |      101 | 2.12e-02 | 2.51e-01 |   0.00 | 5.59e+05 |            
    3.00 |      832 |      864 |      100 | 9.80e-03 | 1.20e-01 |   0.00 | 3.09e+05 |            
    3.50 |     2561 |      856 |      101 | 3.15e-03 | 3.94e-02 |   0.00 | 8.64e+04 |            
    4.00 |     9271 |      767 |      100 | 7.80e-04 | 1.08e-02 |   0.00 | 1.97e+04 |            
    4.50 |    59431 |      751 |      101 | 1.19e-04 | 1.70e-03 |   0.02 | 4.96e+03 |            
    5.00 |   299149 |      725 |      101 | 2.29e-05 | 3.38e-04 |   0.10 | 9.47e+02 |            
    5.50 |  1874741 |      689 |      100 | 3.47e-06 | 5.33e-05 |   0.60 | 1.57e+02 |            
    6.00 | 14668226 |      676 |      100 | 4.35e-07 | 6.82e-06 |   2.30 | 3.28e+01 |            
    6.50 | 83511848 |      651 |      100 | 7.35e-08 | 1.20e-06 |   5.84 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  10.72 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  19.46 | 1.36e+00 |

==> data/BCH/127_106/ORBGRAND_LW56_HW6.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND -K 106 -N 127 -m 0 -M 8.0 -s 0.5 --max_bf 56 --max_w 6 --SNR Eb --lw true
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 56 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      130 |     1298 |      129 | 9.42e-02 | 9.92e-01 |   0.01 | 5.32e+04 |            
    0.50 |      132 |     1191 |      131 | 8.51e-02 | 9.92e-01 |   0.01 | 5.30e+04 |            
    1.00 |      135 |     1023 |      129 | 7.15e-02 | 9.56e-01 |   0.01 | 5.19e+04 |            
    1.50 |      145 |      897 |      128 | 5.84e-02 | 8.83e-01 |   0.02 | 4.77e+04 |            
    2.00 |      169 |      757 |      123 | 4.23e-02 | 7.28e-01 |   0.02 | 4.16e+04 |            
    2.50 |      214 |      687 |      115 | 3.03e-02 | 5.37e-01 |   0.02 | 3.33e+04 |            
    3.00 |      335 |      582 |      107 | 1.64e-02 | 3.19e-01 |   0.04 | 2.14e+04 |            
    3.50 |     1326 |      947 |      188 | 6.74e-03 | 1.42e-01 |   0.07 | 1.13e+04 |            
    4.00 |     3716 |      826 |      171 | 2.10e-03 | 4.60e-02 |   0.20 | 4.13e+03 |            
    4.50 |    11864 |      546 |      132 | 4.34e-04 | 1.11e-02 |   0.64 | 1.37e+03 |            
    5.00 |    66349 |      594 |      157 | 8.45e-05 | 2.37e-03 |   2.60 | 3.62e+02 |            
    5.50 |   270645 |      369 |      117 | 1.29e-05 | 4.32e-04 |  10.18 | 8.60e+01 |            
    6.00 |  1905755 |      228 |      107 | 1.13e-06 | 5.61e-05 |  30.00 | 1.96e+01 |            
    6.50 | 11104951 |      158 |      101 | 1.34e-07 | 9.10e-06 |  54.50 | 5.51e+00 |            
    7.00 | 72418904 |      158 |      100 | 2.06e-08 | 1.38e-06 |  84.04 | 2.15e+00 |            
    7.50 | 5.98e+08 |      135 |      100 | 2.13e-09 | 1.67e-07 | 121.73 | 1.33e+00 |  
	8.00 | 5.47e+09 |      132 |      100 | 2.28e-10 | 1.83e-08 | 169.12 | 1.11e+00 |  

==> data/BCH/127_106/ORBGRAND_LW60_HW6.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND -K 106 -N 127 -m 0 -M 8.0 -s 0.5 --max_bf 60 --max_w 6 --SNR Eb --lw true
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 60 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      164 |     1652 |      162 | 9.50e-02 | 9.88e-01 |   0.01 | 7.81e+04 |            
    0.50 |      164 |     1499 |      163 | 8.62e-02 | 9.94e-01 |   0.01 | 7.83e+04 |            
    1.00 |      175 |     1296 |      165 | 6.99e-02 | 9.43e-01 |   0.01 | 7.50e+04 |            
    1.50 |      185 |     1175 |      158 | 5.99e-02 | 8.54e-01 |   0.01 | 7.06e+04 |            
    2.00 |      214 |     1006 |      157 | 4.43e-02 | 7.34e-01 |   0.01 | 6.13e+04 |            
    2.50 |      289 |      815 |      143 | 2.66e-02 | 4.95e-01 |   0.02 | 4.54e+04 |            
    3.00 |      465 |      733 |      132 | 1.49e-02 | 2.84e-01 |   0.02 | 2.91e+04 |            
    3.50 |      911 |      603 |      116 | 6.24e-03 | 1.27e-01 |   0.05 | 1.52e+04 |            
    4.00 |     2779 |      480 |      104 | 1.63e-03 | 3.74e-02 |   0.15 | 5.18e+03 |            
    4.50 |    13985 |      541 |      123 | 3.65e-04 | 8.80e-03 |   0.50 | 1.64e+03 |            
    5.00 |    56634 |      397 |      102 | 6.61e-05 | 1.80e-03 |   2.18 | 4.08e+02 |            
    5.50 |   361129 |      359 |      108 | 9.38e-06 | 2.99e-04 |   8.64 | 9.73e+01 |            
    6.00 |  2568370 |      222 |      101 | 8.15e-07 | 3.93e-05 |  27.71 | 2.12e+01 |            
    6.50 | 17053708 |      161 |      100 | 8.91e-08 | 5.86e-06 |  53.65 | 5.71e+00 |            
    7.00 | 1.04e+08 |      169 |      100 | 1.53e-08 | 9.61e-07 |  83.55 | 2.19e+00 |            
    7.50 | 1.04e+09 |      148 |      100 | 1.34e-09 | 9.58e-08 | 121.73 | 1.33e+00 | 
	8.00 | 1.07e+10 |      131 |      100 | 1.16e-10 | 9.38e-09 | 169.04 | 1.11e+00 |  

==> data/BCH/127_106/ORBGRAND_LW64.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 64  --SNR Eb --lw true   
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      145 |     1482 |      144 | 9.64e-02 | 9.93e-01 |   0.01 | 1.50e+05 |            
    0.50 |      122 |     1124 |      121 | 8.69e-02 | 9.92e-01 |   0.00 | 1.57e+05 |            
    1.00 |      165 |     1262 |      155 | 7.22e-02 | 9.39e-01 |   0.01 | 1.45e+05 |            
    1.50 |      182 |     1028 |      145 | 5.33e-02 | 7.97e-01 |   0.01 | 1.30e+05 |            
    2.00 |      178 |      766 |      115 | 4.06e-02 | 6.46e-01 |   0.01 | 1.14e+05 |            
    2.50 |      248 |      621 |      105 | 2.36e-02 | 4.23e-01 |   0.01 | 7.81e+04 |            
    3.00 |      571 |      715 |      132 | 1.18e-02 | 2.31e-01 |   0.02 | 4.98e+04 |            
    3.50 |     1463 |      670 |      127 | 4.32e-03 | 8.68e-02 |   0.04 | 2.01e+04 |            
    4.00 |     4175 |      543 |      108 | 1.23e-03 | 2.59e-02 |   0.11 | 7.24e+03 |            
    4.50 |    19130 |      440 |      107 | 2.17e-04 | 5.59e-03 |   0.34 | 2.13e+03 |            
    5.00 |    99610 |      390 |      105 | 3.69e-05 | 1.05e-03 |   1.61 | 5.12e+02 |            
    5.50 |   583604 |      306 |      106 | 4.95e-06 | 1.82e-04 |   6.14 | 1.13e+02 |            
    6.00 |  4448975 |      250 |      100 | 5.30e-07 | 2.25e-05 |  23.06 | 2.38e+01 |            
    6.50 | 26111578 |      217 |      101 | 7.84e-08 | 3.87e-06 |  44.46 | 6.34e+00 |            
    7.00 | 2.19e+08 |      186 |      100 | 8.02e-09 | 4.57e-07 |  78.09 | 2.24e+00 |            
    7.50 | 1.59e+09 |      182 |      100 | 1.08e-09 | 6.28e-08 | 132.80 | 1.34e+00 | 
    8.00 | 1.45e+10 |      661 |      100 | 1.12e-10 | 6.92e-09 | 199.06 | 1.12e+00 |           

==> data/BCH/127_106/ORBGRAND_LW64_HW6.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      112 |     1153 |      112 | 9.71e-02 | 1.00e+00 |   0.00 | 1.13e+05 |            
    0.50 |      114 |     1027 |      111 | 8.50e-02 | 9.74e-01 |   0.00 | 1.11e+05 |            
    1.00 |      112 |      846 |      103 | 7.13e-02 | 9.20e-01 |   0.00 | 1.08e+05 |            
    1.50 |      121 |      694 |      100 | 5.41e-02 | 8.26e-01 |   0.00 | 9.93e+04 |            
    2.00 |      159 |      695 |      104 | 4.12e-02 | 6.54e-01 |   0.00 | 7.94e+04 |            
    2.50 |      214 |      657 |      106 | 2.90e-02 | 4.95e-01 |   0.00 | 6.56e+04 |            
    3.00 |      433 |      567 |      104 | 1.24e-02 | 2.40e-01 |   0.00 | 3.63e+04 |            
    3.50 |      950 |      594 |      108 | 5.90e-03 | 1.14e-01 |   0.01 | 1.85e+04 |            
    4.00 |     3365 |      526 |      106 | 1.47e-03 | 3.15e-02 |   0.03 | 6.45e+03 |            
    4.50 |    13887 |      486 |      105 | 3.30e-04 | 7.56e-03 |   0.10 | 1.91e+03 |            
    5.00 |    67887 |      409 |      101 | 5.68e-05 | 1.49e-03 |   0.42 | 4.76e+02 |            
    5.50 |   452180 |      371 |      101 | 7.74e-06 | 2.23e-04 |   2.01 | 1.03e+02 |            
    6.00 |  4066455 |      243 |      101 | 5.64e-07 | 2.48e-05 |   6.87 | 2.19e+01 |            
    6.50 | 26290248 |      186 |      100 | 6.67e-08 | 3.80e-06 |  10.12 | 5.92e+00 |            
    7.00 | 2.18e+08 |      175 |      100 | 7.56e-09 | 4.58e-07 |  14.47 | 2.19e+00 |            
    7.50 | 1.61e+09 |      165 |      100 | 9.70e-10 | 6.23e-08 |  16.92 | 1.33e+00 | 

==> data/BCH/127_106/ORBGRAND_LW8128.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --SNR Eb            
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.80e+06 |            
    0.50 |      108 |     1136 |      101 | 9.92e-02 | 9.35e-01 |   0.00 | 2.03e+06 |            
    1.00 |      115 |     1046 |      101 | 8.58e-02 | 8.78e-01 |   0.00 | 1.71e+06 |            
    1.50 |      136 |      948 |      101 | 6.58e-02 | 7.43e-01 |   0.00 | 1.40e+06 |            
    2.00 |      217 |      895 |      101 | 3.89e-02 | 4.65e-01 |   0.00 | 9.86e+05 |            
    2.50 |      402 |      905 |      101 | 2.12e-02 | 2.51e-01 |   0.00 | 5.59e+05 |            
    3.00 |      832 |      864 |      100 | 9.80e-03 | 1.20e-01 |   0.00 | 3.09e+05 |            
    3.50 |     2561 |      856 |      101 | 3.15e-03 | 3.94e-02 |   0.00 | 8.64e+04 |            
    4.00 |     9239 |      767 |      100 | 7.83e-04 | 1.08e-02 |   0.00 | 1.96e+04 |            
    4.50 |    59399 |      744 |      100 | 1.18e-04 | 1.68e-03 |   0.02 | 4.94e+03 |            
    5.00 |   299342 |      725 |      101 | 2.28e-05 | 3.37e-04 |   0.10 | 9.50e+02 |            
    5.50 |  1927755 |      690 |      100 | 3.38e-06 | 5.19e-05 |   0.61 | 1.57e+02 |            
    6.00 | 14615516 |      676 |      100 | 4.36e-07 | 6.84e-06 |   2.31 | 3.29e+01 |            
    6.50 | 83512528 |      651 |      100 | 7.35e-08 | 1.20e-06 |   6.05 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  10.89 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  19.25 | 1.36e+00 | 

==> data/BCH/127_106/ORBGRAND_LW96.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 8.0 -s 0.5 --max_bf 96  --SNR Eb --lw true 
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     1220 |      103 | 1.11e-01 | 9.90e-01 |   0.00 | 1.61e+06 |            
    0.50 |      110 |     1108 |      103 | 9.50e-02 | 9.36e-01 |   0.00 | 1.67e+06 |            
    1.00 |      118 |     1035 |      104 | 8.27e-02 | 8.81e-01 |   0.00 | 1.52e+06 |            
    1.50 |      169 |      951 |      103 | 5.31e-02 | 6.09e-01 |   0.00 | 1.14e+06 |            
    2.00 |      214 |      892 |      102 | 3.93e-02 | 4.77e-01 |   0.00 | 9.03e+05 |            
    2.50 |      328 |      882 |      103 | 2.54e-02 | 3.14e-01 |   0.00 | 5.80e+05 |            
    3.00 |      799 |      814 |      100 | 9.61e-03 | 1.25e-01 |   0.00 | 2.29e+05 |            
    3.50 |     2477 |      813 |      101 | 3.10e-03 | 4.08e-02 |   0.01 | 7.79e+04 |            
    4.00 |     9065 |      768 |      102 | 7.99e-04 | 1.13e-02 |   0.03 | 2.02e+04 |            
    4.50 |    59140 |      737 |      102 | 1.18e-04 | 1.72e-03 |   0.13 | 4.73e+03 |            
    5.00 |   296392 |      688 |      101 | 2.19e-05 | 3.41e-04 |   0.74 | 9.27e+02 |            
    5.50 |  1933356 |      695 |      101 | 3.39e-06 | 5.22e-05 |   5.13 | 1.56e+02 |            
    6.00 | 14649885 |      663 |      100 | 4.27e-07 | 6.83e-06 |  18.87 | 3.25e+01 |            
    6.50 | 82066808 |      636 |      100 | 7.31e-08 | 1.22e-06 |  43.92 | 7.40e+00 |            
    7.00 | 6.57e+08 |      656 |      100 | 9.41e-09 | 1.52e-07 |  80.61 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 | 137.06 | 1.36e+00 |  
    8.00 | 5.42e+10 |      661 |      100 | 1.12e-10 | 1.85e-09 | 199.06 | 1.12e+00 |          

==> data/BCH/127_106/ORBGRAND_LW96_HW8.txt <==
#./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true  
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1193 |      101 | 1.10e-01 | 9.90e-01 |   0.00 | 1.51e+06 |            
    0.50 |      108 |     1078 |      101 | 9.42e-02 | 9.35e-01 |   0.00 | 1.59e+06 |            
    1.00 |      116 |      995 |      101 | 8.09e-02 | 8.71e-01 |   0.00 | 1.43e+06 |            
    1.50 |      152 |      906 |      100 | 5.62e-02 | 6.58e-01 |   0.00 | 1.08e+06 |            
    2.00 |      190 |      871 |      101 | 4.32e-02 | 5.32e-01 |   0.00 | 8.10e+05 |            
    2.50 |      391 |      860 |      101 | 2.07e-02 | 2.58e-01 |   0.00 | 5.00e+05 |            
    3.00 |      756 |      805 |      101 | 1.00e-02 | 1.34e-01 |   0.00 | 2.26e+05 |            
    3.50 |     2250 |      850 |      101 | 3.56e-03 | 4.49e-02 |   0.00 | 8.32e+04 |            
    4.00 |     9170 |      740 |      101 | 7.61e-04 | 1.10e-02 |   0.00 | 1.97e+04 |            
    4.50 |    54344 |      716 |      101 | 1.24e-04 | 1.86e-03 |   0.02 | 4.53e+03 |            
    5.00 |   288324 |      669 |      100 | 2.19e-05 | 3.47e-04 |   0.09 | 9.38e+02 |            
    5.50 |  1949090 |      692 |      101 | 3.35e-06 | 5.18e-05 |   0.60 | 1.54e+02 |            
    6.00 | 14734593 |      649 |      100 | 4.16e-07 | 6.79e-06 |   2.37 | 3.19e+01 |            
    6.50 | 83662408 |      630 |      100 | 7.10e-08 | 1.20e-06 |   6.12 | 7.31e+00 |            
    7.00 | 7.30e+08 |      637 |      100 | 8.23e-09 | 1.37e-07 |  10.94 | 2.40e+00 |            
    7.50 | 6.34e+09 |      642 |      100 | 9.55e-10 | 1.58e-08 |  18.64 | 1.36e+00 | 

==> data/BCH/127_106/server/FER_ListGrand_10.txt <==
# LW = 96 HW = 8
0       0.98718 Complesity 1.94055e+06
0.5       0.961538 Complesity 1.81263e+06
1       0.87772 Complesity 1.92052e+06
1.5       0.783795 Complesity 1.55824e+06
2       0.615027 Complesity 1.48919e+06
2.5       0.260852 Complesity 762182
3       0.120473 Complesity 358849
3.5       0.0554807 Complesity 140565
4       0.0095179 Complesity 31957.5
4.5       0.00159749 Complesity 6605
5       0.00020041 Complesity 1254.55
5.5       2.27628e-05 Complesity 237.611
6       3.18714e-06 Complesity 52.2343
6.5       2.68431e-07 Complesity 13.7489
7       4.44831e-08 Complesity 4.58682


==> data/BCH/127_106/server/FER_ListGrand_15.txt <==
# LW = 96 HW = 8
0       1 Complesity 2.17669e+06
0.5       0.950549 Complesity 2.1011e+06
1       0.879552 Complesity 1.897e+06
1.5       0.710212 Complesity 1.58892e+06
2       0.517043 Complesity 1.27616e+06
2.5       0.25052 Complesity 664274
3       0.140031 Complesity 393612
3.5       0.0375102 Complesity 138011
4       0.00769524 Complesity 34764.4
4.5       0.00143797 Complesity 8553.33
5       0.000170541 Complesity 1594.74
5.5       1.83836e-05 Complesity 301.722
6       2.24913e-06 Complesity 68.8242
6.5       2.8364e-07 Complesity 18.9421
7       2.97644e-08 Complesity 6.33502


==> data/BCH/127_106/server/FER_ListGrand_30_0_5_5.txt <==
# LW = 127, HW = 16 
0       1 Complesity 9.94053e+06
0.5       0.98718 Complesity 9.48046e+06
1       0.904396 Complesity 9.38023e+06
1.5       0.637128 Complesity 6.11345e+06
2       0.52886 Complesity 5.56731e+06
2.5       0.267509 Complesity 3.34408e+06
3       0.107062 Complesity 1.36368e+06
3.5       0.0309572 Complesity 457454
4       0.00776997 Complesity 123417
4.5       0.00108728 Complesity 22312.5
5       0.000102152 Complesity 4324.83
5.5       1.01453e-05 Complesity 791.516


==> data/BCH/127_106/server/FER_ListGrand_30_6_5.txt <==
6.5       4.64186e-08 Complesity 7.5812


==> data/BCH/127_106/server/FER_ListGrand_30_6dB.txt <==
6dB FER 6.89794e-07 Complexity 153.018


==> data/BCH/127_106/server/FER_ListGrand_5.txt <==
# LW = 96 HW = 8
0       0.96337 Complesity 1.96733e+06
0.5       0.974359 Complesity 1.61052e+06
1       0.893407 Complesity 1.73985e+06
1.5       0.671995 Complesity 1.29313e+06
2       0.503233 Complesity 1.05229e+06
2.5       0.28198 Complesity 586110
3       0.141653 Complesity 322302
3.5       0.0361365 Complesity 107281
4       0.0100554 Complesity 25991.2
4.5       0.00164672 Complesity 4875
5       0.000304257 Complesity 987.2
5.5       2.83213e-05 Complesity 177.837
6       3.73596e-06 Complesity 40.2281
6.5       5.77465e-07 Complesity 9.85414
7       8.8057e-08 Complesity 3.29699


==> data/BCH/127_106/server/FER_ListGrand_5_7_5.txt <==
7.5       8.51662e-09 Complesity 1.66394


==> data/BCH/127_106/server/ORBGRAND_FER.txt <==
 
  ./aff3ct -C "BCH"  -K 106 -N 127 -m 1.0 -M 7.5 -s 0.5

# ----------------------------------------------------
# ---- A FAST FORWARD ERROR CORRECTION TOOLBOX >> ----
# ----------------------------------------------------
# Parameters:
# * Simulation ------------------------------------
#    ** Type                   = BFER
#    ** Type of bits           = int32
#    ** Type of reals          = float32
#    ** Date (UTC)             = 2020-04-02 04:52:20
#    ** Git version            = v2.3.5
#    ** Code type (C)          = BCH
#    ** Noise range            = 1 -> 7.5 dB
#    ** Noise type (E)         = EBN0
#    ** Seed                   = 0
#    ** Statistics             = off
#    ** Debug mode             = off
#    ** Multi-threading (t)    = 12 thread(s)
#    ** Coset approach (c)     = no
#    ** Coded monitoring       = no
#    ** Bad frames tracking    = off
#    ** Bad frames replay      = off
#    ** Bit rate               = 0.834646 (106/127)
#    ** Inter frame level      = 1
# * Source ----------------------------------------
#    ** Type                   = RAND
#    ** Implementation         = STD
#    ** Info. bits (K_info)    = 106
# * Codec -----------------------------------------
#    ** Type                   = BCH
#    ** Info. bits (K)         = 106
#    ** Codeword size (N_cw)   = 127
#    ** Frame size (N)         = 127
#    ** Code rate              = 0.834646 (106/127)
# * Encoder ---------------------------------------
#    ** Type                   = BCH
#    ** Systematic             = yes
# * Decoder ---------------------------------------
#    ** Type (D)               = ALGEBRAIC
#    ** Implementation         = STD
#    ** Systematic             = yes
#    ** Galois field order (m) = 7
#    ** Correction power (T)   = 3
# * Modem -----------------------------------------
#    ** Type                   = BPSK
#    ** Implementation         = STD
#    ** Bits per symbol        = 1
#    ** Sigma square           = on
# * Channel ---------------------------------------
#    ** Type                   = AWGN
#    ** Implementation         = STD
#    ** Complex                = off
#    ** Add users              = off
# * Monitor ---------------------------------------
#    ** Lazy reduction         = off
#    ** Frame error count (e)  = 100
#    ** Compute mutual info    = no
# * Terminal --------------------------------------
#    ** Show Sigma             = off
#    ** Enabled                = yes
#    ** Frequency (ms)         = 500
# 
# The simulation is running...
# ---------------------||------------------------------------------------------||---------------------
#  Signal Noise Ratio  ||   Bit Error Rate (BER) and Frame Error Rate (FER)    ||  Global throughput  
#         (SNR)        ||                                                      ||  and elapsed time   
# ---------------------||------------------------------------------------------||---------------------
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
#     Es/N0 |    Eb/N0 ||      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
#      (dB) |     (dB) ||          |          |          |          |          ||   (Mb/s) | (hhmmss) 
# ----------|----------||----------|----------|----------|----------|----------||----------|----------
       0.22 |     1.00 ||      101 |      799 |      100 | 7.46e-02 | 9.90e-01 ||    0.086 | 00h00'00   
       0.72 |     1.50 ||      103 |      737 |      100 | 6.75e-02 | 9.71e-01 ||    0.459 | 00h00'00   
       1.22 |     2.00 ||      108 |      620 |      102 | 5.42e-02 | 9.44e-01 ||    0.477 | 00h00'00   
       1.72 |     2.50 ||      131 |      528 |      100 | 3.80e-02 | 7.63e-01 ||    0.622 | 00h00'00   
       2.22 |     3.00 ||      151 |      518 |      100 | 3.24e-02 | 6.62e-01 ||    0.541 | 00h00'00   
       2.72 |     3.50 ||      220 |      440 |      100 | 1.89e-02 | 4.55e-01 ||    0.972 | 00h00'00   
       3.22 |     4.00 ||      385 |      432 |      100 | 1.06e-02 | 2.60e-01 ||    1.454 | 00h00'00   
       3.72 |     4.50 ||      789 |      419 |      101 | 5.01e-03 | 1.28e-01 ||    4.953 | 00h00'00   
       4.22 |     5.00 ||     4409 |      872 |      225 | 1.87e-03 | 5.10e-02 ||    9.182 | 00h00'00   
       4.72 |     5.50 ||    11821 |      803 |      201 | 6.41e-04 | 1.70e-02 ||   14.885 | 00h00'00   
       5.22 |     6.00 ||    23843 |      420 |      108 | 1.66e-04 | 4.53e-03 ||   18.052 | 00h00'00   
       5.72 |     6.50 ||   117644 |      375 |      100 | 3.01e-05 | 8.50e-04 ||   24.743 | 00h00'00   
       6.22 |     7.00 ||   930787 |      386 |      100 | 3.91e-06 | 1.07e-04 ||   25.828 | 00h00'03   
       6.72 |     7.50 ||  7494709 |      392 |      100 | 4.93e-07 | 1.33e-05 ||   26.044 | 00h00'30   
# End of the simulation.

 ./GRAND --code_type BCH --dec_type ABGRAND  -K 106 -N 127  -m 0 -M 7.5 -s 0.5 --max_bf 3             
# K=106 C=0 N=127 S=0 BCH 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      524 |     5475 |      523 | 9.86e-02 | 9.98e-01 |   0.05 | 3.11e+05 |            
    0.50 |      523 |     4927 |      523 | 8.89e-02 | 1.00e+00 |   0.05 | 3.11e+05 |            
    1.00 |      526 |     4163 |      509 | 7.47e-02 | 9.68e-01 |   0.05 | 3.10e+05 |            
    1.50 |      510 |     3529 |      491 | 6.53e-02 | 9.63e-01 |   0.05 | 3.06e+05 |            
    2.00 |      541 |     2931 |      472 | 5.11e-02 | 8.72e-01 |   0.05 | 2.93e+05 |            
    2.50 |      557 |     2470 |      447 | 4.18e-02 | 8.03e-01 |   0.06 | 2.72e+05 |            
    3.00 |      797 |     2643 |      523 | 3.13e-02 | 6.56e-01 |   0.08 | 2.36e+05 |            
    3.50 |     1091 |     2165 |      460 | 1.87e-02 | 4.22e-01 |   0.11 | 1.70e+05 |            
    4.00 |     1585 |     1753 |      407 | 1.04e-02 | 2.57e-01 |   0.17 | 1.18e+05 |            
    4.50 |     2606 |     1384 |      342 | 5.01e-03 | 1.31e-01 |   0.28 | 7.17e+04 |            
    5.00 |     5007 |     1012 |      254 | 1.91e-03 | 5.07e-02 |   0.53 | 3.66e+04 |            
    5.50 |    10124 |      682 |      169 | 6.36e-04 | 1.67e-02 |   1.13 | 1.53e+04 |            
    6.00 |    45686 |      709 |      178 | 1.46e-04 | 3.90e-03 |   4.14 | 5.41e+03 |            
    6.50 |   153902 |      500 |      126 | 3.06e-05 | 8.19e-04 |  10.63 | 1.72e+03 |            
    7.00 |   953562 |      387 |      101 | 3.83e-06 | 1.06e-04 |  35.18 | 4.76e+02 |            
    7.50 |  8171269 |      380 |      102 | 4.39e-07 | 1.25e-05 |  74.94 | 1.13e+02 | 
    
 
 ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --SNR Eb           

# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 8128 | HW: 127 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.80e+06 |            
    0.50 |      109 |     1144 |      102 | 9.90e-02 | 9.36e-01 |   0.00 | 2.02e+06 |            
    1.00 |      114 |     1066 |      101 | 8.82e-02 | 8.86e-01 |   0.00 | 1.76e+06 |            
    1.50 |      132 |      928 |      101 | 6.63e-02 | 7.65e-01 |   0.00 | 1.28e+06 |            
    2.00 |      221 |      895 |      101 | 3.82e-02 | 4.57e-01 |   0.00 | 9.73e+05 |            
    2.50 |      406 |      914 |      102 | 2.12e-02 | 2.51e-01 |   0.00 | 5.56e+05 |            
    3.00 |      839 |      873 |      101 | 9.82e-03 | 1.20e-01 |   0.00 | 3.09e+05 |  
    3.50 |     2620 |      844 |      102 | 3.04e-03 | 3.89e-02 |   0.00 | 8.74e+04 |            
    4.00 |     9346 |      813 |      102 | 8.21e-04 | 1.09e-02 |   0.01 | 2.02e+04 |            
    4.50 |    60411 |      753 |      101 | 1.18e-04 | 1.67e-03 |   0.06 | 4.80e+03 |            
    5.00 |   296740 |      712 |      100 | 2.26e-05 | 3.37e-04 |   0.36 | 9.55e+02 |            
    5.50 |  1942798 |      706 |      102 | 3.43e-06 | 5.25e-05 |   2.87 | 1.57e+02 |            
    6.00 | 14624001 |      676 |      100 | 4.36e-07 | 6.84e-06 |   7.56 | 3.28e+01 |            
    6.50 | 83544736 |      651 |      100 | 7.35e-08 | 1.20e-06 |  18.84 | 7.51e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 9.41e-09 | 1.51e-07 |  33.75 | 2.41e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 1.02e-09 | 1.63e-08 |  45.15 | 1.36e+00 | 
    
    ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --max_bf 64 --max_w 6 --SNR Eb --lw true 
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      105 |     1095 |      105 | 9.84e-02 | 1.00e+00 |   0.00 | 1.13e+05 |            
    0.50 |      112 |     1025 |      109 | 8.63e-02 | 9.73e-01 |   0.00 | 1.14e+05 |            
    1.00 |      109 |      892 |      107 | 7.72e-02 | 9.82e-01 |   0.00 | 1.11e+05 |            
    1.50 |      125 |      753 |      106 | 5.68e-02 | 8.48e-01 |   0.00 | 9.99e+04 |            
    2.00 |      165 |      733 |      109 | 4.19e-02 | 6.61e-01 |   0.00 | 7.96e+04 |            
    2.50 |      215 |      652 |      105 | 2.86e-02 | 4.88e-01 |   0.00 | 6.50e+04 |            
    3.00 |      382 |      601 |      107 | 1.48e-02 | 2.80e-01 |   0.00 | 4.06e+04 |  
    3.50 |     1130 |      606 |      114 | 5.06e-03 | 1.01e-01 |   0.02 | 1.63e+04 |            
    4.00 |     3253 |      602 |      115 | 1.75e-03 | 3.54e-02 |   0.06 | 6.74e+03 |            
    4.50 |    14393 |      505 |      112 | 3.31e-04 | 7.78e-03 |   0.22 | 1.91e+03 |            
    5.00 |    69401 |      416 |      103 | 5.65e-05 | 1.48e-03 |   0.97 | 4.74e+02 |            
    5.50 |   473895 |      389 |      108 | 7.74e-06 | 2.28e-04 |   4.52 | 1.03e+02 |            
    6.00 |  4098974 |      237 |      100 | 5.45e-07 | 2.44e-05 |  16.04 | 2.19e+01 |            
    6.50 | 26256882 |      186 |      100 | 6.68e-08 | 3.81e-06 |  30.60 | 5.93e+00 |            
    7.00 | 2.18e+08 |      175 |      100 | 7.56e-09 | 4.58e-07 |  41.17 | 2.19e+00 |            
    7.50 | 1.61e+09 |      165 |      100 | 9.70e-10 | 6.23e-08 |  62.66 | 1.33e+00 | 
    
     ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 6 --SNR Eb --lw true 
# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    3.50 |     1578 |      710 |      101 | 4.24e-03 | 6.40e-02 |   0.00 | 7.54e+04 |            
    4.00 |     5057 |      730 |      102 | 1.36e-03 | 2.02e-02 |   0.01 | 2.34e+04 |            
    4.50 |    21929 |      684 |      101 | 2.94e-04 | 4.61e-03 |   0.03 | 6.09e+03 |            
    5.00 |   165332 |      678 |      101 | 3.87e-05 | 6.11e-04 |   0.23 | 1.04e+03 |            
    5.50 |  1168779 |      642 |      101 | 5.18e-06 | 8.64e-05 |   1.51 | 1.74e+02 |            
    6.00 | 14366025 |      595 |      100 | 3.91e-07 | 6.96e-06 |   9.67 | 2.92e+01 |            
    6.50 | 92658424 |      592 |      100 | 6.03e-08 | 1.08e-06 |  21.68 | 6.78e+00 |            
    7.00 | 1.20e+09 |      550 |      100 | 4.32e-09 | 8.33e-08 |  38.35 | 2.29e+00 |            
    7.50 | 9.27e+09 |      599 |      100 | 6.09e-10 | 1.08e-08 |  49.77 | 1.34e+00 | 
    
    ./GRAND --code_type BCH --dec_type ORBGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --max_w 8 --SNR Eb --lw true 

# K=106 C=0 N=127 S=0 BCH 
# ORBGRAND Q:1.70e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1193 |      101 | 1.10e-01 | 9.90e-01 |   0.00 | 1.51e+06 |            
    0.50 |      109 |     1086 |      102 | 9.40e-02 | 9.36e-01 |   0.00 | 1.59e+06 |            
    1.00 |      116 |     1013 |      101 | 8.24e-02 | 8.71e-01 |   0.00 | 1.45e+06 |            
    1.50 |      129 |      916 |      101 | 6.70e-02 | 7.83e-01 |   0.00 | 1.11e+06 |            
    2.00 |      201 |      872 |      101 | 4.09e-02 | 5.02e-01 |   0.00 | 8.29e+05 |            
    2.50 |      314 |      843 |      101 | 2.53e-02 | 3.22e-01 |   0.00 | 5.17e+05 |            
    3.00 |      775 |      803 |      100 | 9.77e-03 | 1.29e-01 |   0.00 | 2.27e+05 |  
    3.50 |     2499 |      805 |      101 | 3.04e-03 | 4.04e-02 |   0.00 | 8.65e+04 |            
    4.00 |     9371 |      742 |      100 | 7.47e-04 | 1.07e-02 |   0.02 | 1.97e+04 |            
    4.50 |    55708 |      718 |      102 | 1.22e-04 | 1.83e-03 |   0.10 | 4.55e+03 |            
    5.00 |   289738 |      669 |      100 | 2.18e-05 | 3.45e-04 |   0.51 | 9.39e+02 |            
    5.50 |  1953564 |      692 |      101 | 3.34e-06 | 5.17e-05 |   3.00 | 1.54e+02 |            
    6.00 | 14725462 |      649 |      100 | 4.16e-07 | 6.79e-06 |  12.07 | 3.20e+01 |            
    6.50 | 83685824 |      630 |      100 | 7.10e-08 | 1.19e-06 |  25.55 | 7.31e+00 |            
    7.00 | 7.30e+08 |      637 |      100 | 8.23e-09 | 1.37e-07 |  38.78 | 2.40e+00 |            
    7.50 | 6.34e+09 |      642 |      100 | 9.55e-10 | 1.58e-08 |  60.08 | 1.36e+00 | 
    
./GRAND --code_type BCH --dec_type SGRAND  -K 106 -N 127  -m 3.5 -M 7.5 -s 0.5 --SNR Eb --max_q 10000000  
# K=106 C=0 N=127 S=0 BCH 
# SGRAND Q:1.00e+07 | BF: 127 | W: 127
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1245 |      101 | 1.15e-01 | 9.90e-01 |   0.00 | 1.91e+06 |            
    0.50 |      107 |     1119 |      101 | 9.87e-02 | 9.44e-01 |   0.00 | 2.17e+06 |            
    1.00 |      113 |     1051 |      101 | 8.77e-02 | 8.94e-01 |   0.00 | 1.93e+06 |            
    1.50 |      154 |      950 |      101 | 5.82e-02 | 6.56e-01 |   0.00 | 1.16e+06 |            
    2.00 |      205 |      901 |      100 | 4.15e-02 | 4.88e-01 |   0.00 | 8.57e+05 |            
    2.50 |      326 |      900 |      101 | 2.60e-02 | 3.10e-01 |   0.00 | 6.44e+05 |            
    3.00 |      963 |      866 |      100 | 8.48e-03 | 1.04e-01 |   0.00 | 2.15e+05 |  
    3.50 |     3314 |      815 |      100 | 2.32e-03 | 3.02e-02 |   0.00 | 6.74e+04 |            
    4.00 |    13335 |      814 |      101 | 5.76e-04 | 7.57e-03 |   0.02 | 1.44e+04 |            
    4.50 |   105397 |      773 |      100 | 6.92e-05 | 9.49e-04 |   0.12 | 2.61e+03 |            
    5.00 |  1063420 |      725 |      100 | 6.43e-06 | 9.40e-05 |   1.07 | 3.03e+02 |            
    5.50 | 14269978 |      683 |      100 | 4.52e-07 | 7.01e-06 |   6.66 | 3.99e+01 |            
    6.00 | 2.43e+08 |      652 |      100 | 2.53e-08 | 4.12e-07 |  11.84 | 7.82e+00 |            
    6.50 | 4.86e+09 |      616 |      100 | 1.20e-09 | 2.06e-08 |  14.62 | 2.69e+00 |            
    7.00 | 2.41e+10 |       41 |        9 | 1.60e-11 | 3.30e-10 |  12.16 | 1.56e+00 | 
    
./GRAND --code_type BCH --dec_type OSD  -K 106 -N 127  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2
# K=106 C=0 N=127 S=0 BCH 
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      120 |     1457 |      119 | 1.15e-01 | 9.92e-01 |   0.00 | 5.67e+03 |            
    0.50 |      121 |     1295 |      115 | 1.01e-01 | 9.50e-01 |   0.00 | 5.67e+03 |            
    1.00 |      146 |     1324 |      128 | 8.56e-02 | 8.77e-01 |   0.00 | 5.67e+03 |            
    1.50 |      149 |      990 |      104 | 6.27e-02 | 6.98e-01 |   0.00 | 5.67e+03 |            
    2.00 |      233 |     1017 |      113 | 4.12e-02 | 4.85e-01 |   0.00 | 5.67e+03 |            
    2.50 |      360 |      922 |      108 | 2.42e-02 | 3.00e-01 |   0.00 | 5.67e+03 |            
    3.00 |      936 |      887 |      100 | 8.94e-03 | 1.07e-01 |   0.00 | 5.67e+03 |            
    3.50 |     3818 |      844 |      100 | 2.09e-03 | 2.62e-02 |   0.00 | 5.67e+03 |            
    4.00 |    13413 |      787 |      100 | 5.54e-04 | 7.46e-03 |   0.00 | 5.67e+03 |            
    4.50 |   100444 |      768 |      100 | 7.21e-05 | 9.96e-04 |   0.00 | 5.67e+03 |            
    5.00 |  1025688 |      732 |      100 | 6.73e-06 | 9.75e-05 |   0.00 | 5.67e+03 |            
    5.50 | 14284597 |      683 |      100 | 4.51e-07 | 7.00e-06 |   0.00 | 5.67e+03 |   
    
    


==> data/Polar/128_105/DSCF.txt <==
#Component Versions:
#ppile: Friendly DSCF
# N: 128 k: 105 CRC: 11 T: 50 W: 2
#SNR	 BER         SER         FER         AvgIters FrameCnt ErrCnt   Time # SNR = eB/nO
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      BER |      SER |      FER | AvgIters | FrameCnt |ErrCnt  |  Time    |
# -------|----------|----------|----------|----------|----------|--------|----------|
1.00e+00 3.85044e-01 3.85044e-01 9.67500e-01 4.93e+01 1.00e+04 9.68e+03 0:1:38
1.50e+00 3.52845e-01 3.52845e-01 9.17800e-01 4.75e+01 1.00e+04 9.18e+03 0:1:41
2.00e+00 2.99802e-01 2.99802e-01 8.08000e-01 4.31e+01 1.00e+04 8.08e+03 0:1:36
2.50e+00 2.26482e-01 2.26482e-01 6.32000e-01 3.56e+01 1.00e+04 6.32e+03 0:1:25
3.00e+00 1.46331e-01 1.46331e-01 4.21900e-01 2.55e+01 1.00e+04 4.22e+03 0:1:79
3.50e+00 7.08750e-02 7.08750e-02 2.11300e-01 1.47e+01 1.00e+04 2.11e+03 0:0:43
4.00e+00 2.61612e-02 2.61612e-02 7.86000e-02 6.85e+00 1.00e+04 7.86e+02 0:0:21
4.50e+00 5.73190e-03 5.73190e-03 1.79000e-02 2.74e+00 1.00e+04 1.79e+02 0:0:9
4.75e+00 2.71638e-03 2.71638e-03 8.40000e-03 1.87e+00 1.00e+04 8.40e+01 0:0:6
5.00e+00 9.78167e-04 9.78167e-04 3.23269e-03 1.36e+00 1.55e+04 5.00e+01 0:0:7
5.25e+00 2.90845e-04 2.90845e-04 9.79048e-04 1.16e+00 5.11e+04 5.00e+01 0:0:21
5.50e+00 9.19670e-05 9.19670e-05 2.87707e-04 1.07e+00 1.74e+05 5.00e+01 0:1:79
5.75e+00 2.75340e-05 2.75340e-05 8.75053e-05 1.03e+00 5.71e+05 5.00e+01 0:3:33
6.00e+00 9.68693e-06 9.68693e-06 3.50057e-05 1.01e+00 1.43e+06 5.00e+01 0:8:49
6.25e+00 3.22526e-06 3.22526e-06 1.08696e-05 1.01e+00 4.60e+06 5.00e+01 0:28:16
6.50e+00 8.18264e-07 8.18264e-07 2.98674e-06 1.00e+00 1.67e+07 5.00e+01 1:40:24
6.75e+00 2.40009e-07 2.40009e-07 7.66970e-07 1.00e+00 6.52e+07 5.00e+01 6:17:57
7.00e+00 6.51128e-08 6.51128e-08 2.17878e-07 1.00e+00 8.26e+07 1.80e+01 7:58:21


==> data/Polar/128_105/DSCF_N128_K105_C11_w2_Tmax50.txt <==
#===========Configurations============= BY NGHIA
#proc: 20
#code: pc
#N: 128
#K: 105
#C: 11
#L: 4
#S: 100
#CE: 0
#I_max: 2
#I_min: 1
#P_max: 0
#S_max: 0
#T_max: 50
#Decoder: DSCF
#policy: per
#train: 0
#data: 0
#quan: 0
#n: 5
#m: 3
#zero_cw: 0
#eval_x: 0
#SNR_b: 0.0
#SNR_s: 0.5
#SNR_e: 10.0
#T_FER: 1e-05
#UFrame: 500
#M_Frame: 50000000
#m_Frame: 100000
#m_Error: 100
#s_Error: 50
#========================================
  Eb/N0 |       FC |      FEC |      BEC |         FER |         BER |         CMP
| 0.000 |   100000 |    99673 |  4689187 | 9.96730E-01 | 4.46589E-01 | 0.00000E+00 
| 0.500 |   100000 |    98823 |  4542786 | 9.88230E-01 | 4.32646E-01 | 0.00000E+00 
| 1.000 |   100000 |    96205 |  4291927 | 9.62050E-01 | 4.08755E-01 | 0.00000E+00 
| 1.500 |   100000 |    89688 |  3882068 | 8.96880E-01 | 3.69721E-01 | 0.00000E+00 
| 2.000 |   100000 |    76536 |  3210925 | 7.65360E-01 | 3.05802E-01 | 0.00000E+00 
| 2.500 |   100000 |    56463 |  2302074 | 5.64630E-01 | 2.19245E-01 | 0.00000E+00 
| 3.000 |   100000 |    34059 |  1354766 | 3.40590E-01 | 1.29025E-01 | 0.00000E+00 
| 3.500 |    99500 |    15644 |   607135 | 1.57226E-01 | 5.81129E-02 | 0.00000E+00 
| 4.000 |   100000 |     5465 |   207846 | 5.46500E-02 | 1.97949E-02 | 0.00000E+00 
| 4.500 |   100000 |     1330 |    49046 | 1.33000E-02 | 4.67105E-03 | 0.00000E+00 
| 5.000 |   100000 |      265 |     9112 | 2.65000E-03 | 8.67810E-04 | 0.00000E+00 
| 5.500 |   257342 |      100 |     3661 | 3.88588E-04 | 1.35488E-04 | 0.00000E+00 
| 6.000 |  2505489 |      100 |     3164 | 3.99124E-05 | 1.20269E-05 | 0.00000E+00
| 6.500 | 22439087 |       99 |     3445 | 4.41194E-06 | 1.46216E-06 | 0.00000E+00
| 7.000 | 107288189 |       40 |     1206 | 3.72828E-07 | 1.07055E-07 | 0.00000E+00 



==> data/Polar/128_105/FER_N128_105_ILW_3_10_6.txt <==
########### at        ILW
 Eb/N0   FER		Tests/f 
0       0.992064  2.58104e+06
0.5       0.954451  2.34705e+06
1       0.864075  2.29942e+06
1.5       0.761768  2.02006e+06
2       0.571516  1.53344e+06
2.5       0.313995  950571
3       0.143883  429671
3.5       0.0414819  155214
4       0.00939519  40066.1
4.5       0.00199929  7287.56
5       0.000216235  1058.39
5.5       3.44948e-05  136.034
6       6.97234e-06  19.443
6.5       9.70757e-07  4.36506
7       2.10639e-07  1.88446
7.5       2.84553e-08  1.30065



==> data/Polar/128_105/FER_N128_105_ILW_8192.txt <==
########### at        ILW
 Eb/N0   FER		Tests/f 
0       1  8194
0.5       0.992064  8168.79
1       0.976912  8103.83
1.5       0.962388  7968.39
2       0.867194  7506.98
2.5       0.772427  6821.1
3       0.539974  5086.61
3.5       0.3467  3514
4       0.13001  1547.85
4.5       0.0464219  723.946
5       0.0107319  221.36
5.5       0.00201968  60.5149
6       0.000191489  14.1917
6.5       1.78974e-05  4.13719
7       1.23772e-06  1.86861
7.5       9.23934e-08  1.29973



==> data/Polar/128_105/FER_N128_105_LUT_ILW_8192.txt <==
########### at        ILW-LUT
 Eb/N0   FER		Tests/f 
0       0.992064  8673.79
0.5       0.992064  8616.9
1       0.984127  8583.66
1.5       0.947236  8322.08
2       0.873355  7791.19
2.5       0.790607  7403.15
3       0.518446  5217.07
3.5       0.278525  3246.6
4       0.147047  1837.25
4.5       0.0429183  716.356
5       0.0115616  244.659
5.5       0.00206346  59.9334
6       0.000245307  14.4233
6.5       1.83482e-05  4.09504
7       1.04683e-06  1.84902
7.5       8.27179e-08  1.29122



==> data/Polar/128_105/GRANDAB.txt <==
#./GRAND --code_type POLAR --dec_type ABGRAND  -K 105 -N 128 -C 11  -m 0 -M 10 -s 0.5 --SNR Eb --max_w 3

# K=105 C=11 N=128 S=0 POLAR 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      580 |    25868 |      580 | 4.25e-01 | 1.00e+00 |   0.06 | 3.42e+05 |            
    0.50 |      596 |    25750 |      596 | 4.11e-01 | 1.00e+00 |   0.06 | 3.42e+05 |            
    1.00 |      608 |    25129 |      605 | 3.94e-01 | 9.95e-01 |   0.06 | 3.40e+05 |            
    1.50 |      611 |    23434 |      592 | 3.65e-01 | 9.69e-01 |   0.06 | 3.36e+05 |            
    2.00 |      632 |    21130 |      567 | 3.18e-01 | 8.97e-01 |   0.07 | 3.19e+05 |            
    2.50 |      710 |    20549 |      581 | 2.76e-01 | 8.18e-01 |   0.07 | 2.96e+05 |            
    3.00 |      763 |    18812 |      549 | 2.35e-01 | 7.20e-01 |   0.08 | 2.66e+05 |            
    3.50 |     1066 |    17499 |      508 | 1.56e-01 | 4.77e-01 |   0.11 | 1.95e+05 |            
    4.00 |     1487 |    13880 |      437 | 8.89e-02 | 2.94e-01 |   0.15 | 1.40e+05 |            
    4.50 |     2493 |    12277 |      390 | 4.69e-02 | 1.56e-01 |   0.26 | 8.29e+04 |            
    5.00 |     4512 |     9120 |      313 | 1.93e-02 | 6.94e-02 |   0.50 | 4.20e+04 |            
    5.50 |     9356 |     7860 |      269 | 8.00e-03 | 2.88e-02 |   1.10 | 1.83e+04 |            
    6.00 |    18629 |     3509 |      132 | 1.79e-03 | 7.09e-03 |   3.27 | 6.83e+03 |            
    6.50 |    63903 |     3813 |      122 | 5.68e-04 | 1.91e-03 |   8.05 | 2.14e+03 |            
    7.00 |   255113 |     2794 |      105 | 1.04e-04 | 4.12e-04 |  22.36 | 5.92e+02 |            
    7.50 |   875249 |     2277 |      101 | 2.48e-05 | 1.15e-04 |  35.05 | 1.42e+02 |            
    8.00 |  3706453 |     2562 |      103 | 6.58e-06 | 2.78e-05 |  42.15 | 3.48e+01 |            
    8.50 | 16204487 |     2485 |      100 | 1.46e-06 | 6.17e-06 |  46.37 | 8.92e+00 |            
    9.00 | 92102048 |     2242 |      100 | 2.32e-07 | 1.09e-06 |  48.53 | 3.23e+00 |            
    9.50 | 4.85e+08 |     2262 |      100 | 4.44e-08 | 2.06e-07 |  53.27 | 1.70e+00 |            
   10.00 | 2.82e+09 |     2529 |      100 | 8.55e-09 | 3.55e-08 |  50.51 | 1.23e+00 |  

==> data/Polar/128_105/Lat_ORB_128_105.txt <==
SNR 		 		LAT 		 TP
0					4.184360e+03		1.139242e+01
5.000000e-01		4.136750e+03		1.152354e+01
1					4.135350e+03		1.152744e+01
1.500000e+00		3.690810e+03		1.291586e+01
2					3.509290e+03		1.358394e+01
2.500000e+00		2.785050e+03		1.711639e+01
3					1.776650e+03		2.683140e+01
3.500000e+00		9.033010e+02		5.277311e+01
4					3.289420e+02		1.449192e+02
4.500000e+00		1.142660e+02		4.171845e+02
5					3.616370e+01		1.318173e+03
5.500000e+00		1.164770e+01		4.092653e+03
6					4.650330e+00		1.025089e+04
6.500000e+00		2.625740e+00		1.815488e+04
7					1.772150e+00		2.689953e+04
7.500000e+00		1.350000e+00		3.531111e+04
8					1.150000e+00		4.145217e+04

==> data/Polar/128_105/Lat_ORB_128_105_LW53.txt <==
SNR 		 		LAT 		 TP
0					1918		2.485401e+01
5.000000e-01		1915		2.489295e+01
1					1915		2.489295e+01
1.500000e+00		1.740900e+03		2.738239e+01
2					1.583920e+03		3.009622e+01
2.500000e+00		1.361410e+03		3.501517e+01
3					8.932010e+02		5.336985e+01
3.500000e+00		5.608220e+02		8.500023e+01
4					2.242120e+02		2.126113e+02
4.500000e+00		9.539520e+01		4.997107e+02
5					3.118100e+01		1.528816e+03
5.500000e+00		1.038390e+01		4.590761e+03
6					4.580930e+00		1.040618e+04
6.500000e+00		2.608780e+00		1.827291e+04
7					1.770750e+00		2.692080e+04
7.500000e+00		1.350000e+00		3.531111e+04
8					1.150000e+00		4.145217e+04

==> data/Polar/128_105/Lat_Step_128_105.txt <==
SNR 		 		LAT 		 TP
0					276		1.727174e+02
5.000000e-01		276		1.727174e+02
1					2.686260e+02		1.774586e+02
1.500000e+00		2.686210e+02		1.774619e+02
2					2.490910e+02		1.913758e+02
2.500000e+00		2.224190e+02		2.143252e+02
3					1.760060e+02		2.708430e+02
3.500000e+00		1.181740e+02		4.033882e+02
4					6.797890e+01		7.012470e+02
4.500000e+00		3.415520e+01		1.395688e+03
5					1.504150e+01		3.169232e+03
5.500000e+00		7.550950e+00		6.313113e+03
6					4.504430e+00		1.058292e+04
6.500000e+00		2.836680e+00		1.680486e+04
7					1.908930e+00		2.497210e+04
7.500000e+00		1.414610e+00		3.369833e+04
8					1.170000e+00		4.074359e+04

==> data/Polar/128_105/ORBGRAND_LW128.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 128  --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 128 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4680 |      101 | 4.33e-01 | 9.81e-01 |   0.00 | 8.18e+06 |            
    0.50 |      108 |     4574 |      101 | 4.03e-01 | 9.35e-01 |   0.00 | 8.50e+06 |            
    1.00 |      125 |     4481 |      101 | 3.41e-01 | 8.08e-01 |   0.00 | 7.18e+06 |            
    1.50 |      163 |     4552 |      101 | 2.66e-01 | 6.20e-01 |   0.00 | 5.69e+06 |            
    2.00 |      220 |     4415 |      100 | 1.91e-01 | 4.55e-01 |   0.00 | 3.49e+06 |            
    2.50 |      513 |     4184 |      101 | 7.77e-02 | 1.97e-01 |   0.00 | 1.94e+06 |            
    3.00 |     1102 |     4086 |      100 | 3.53e-02 | 9.07e-02 |   0.00 | 6.25e+05 |            
    3.50 |     3523 |     4097 |      102 | 1.11e-02 | 2.90e-02 |   0.00 | 2.28e+05 |            
    4.00 |    16229 |     3721 |      100 | 2.18e-03 | 6.16e-03 |   0.00 | 4.37e+04 |            
    4.50 |    82868 |     3928 |      100 | 4.51e-04 | 1.21e-03 |   0.01 | 8.54e+03 |            
    5.00 |   396165 |     3423 |      100 | 8.23e-05 | 2.52e-04 |   0.06 | 1.53e+03 |            
    5.50 |  2103085 |     3505 |      101 | 1.59e-05 | 4.80e-05 |   0.35 | 2.69e+02 |            
    6.00 |  8421898 |     2584 |      100 | 2.92e-06 | 1.19e-05 |   1.75 | 4.59e+01 |            
    6.50 | 50662644 |     3194 |      100 | 6.00e-07 | 1.97e-06 |   4.65 | 9.69e+00 |            
    7.00 | 2.08e+08 |     2589 |      100 | 1.18e-07 | 4.80e-07 |   8.23 | 2.91e+00 |            
    7.50 | 1.34e+09 |     3014 |      100 | 2.15e-08 | 7.47e-08 |  11.82 | 1.46e+00 | 

==> data/Polar/128_105/ORBGRAND_LW52_HW6.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND -K 105 -N 128 -C 11 -m 0 -M 8.0 -s 0.5 --max_bf 52 --max_w 6 --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 52 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      210 |     9437 |      210 | 4.28e-01 | 1.00e+00 |   0.02 | 3.55e+04 |            
    0.50 |      211 |     9049 |      211 | 4.08e-01 | 1.00e+00 |   0.02 | 3.57e+04 |            
    1.00 |      221 |     8713 |      212 | 3.75e-01 | 9.59e-01 |   0.02 | 3.44e+04 |            
    1.50 |      225 |     8359 |      206 | 3.54e-01 | 9.16e-01 |   0.02 | 3.33e+04 |            
    2.00 |      250 |     7467 |      199 | 2.84e-01 | 7.96e-01 |   0.03 | 2.98e+04 |            
    2.50 |      315 |     6773 |      188 | 2.05e-01 | 5.97e-01 |   0.03 | 2.42e+04 |            
    3.00 |      477 |     6311 |      179 | 1.26e-01 | 3.75e-01 |   0.05 | 1.63e+04 |            
    3.50 |      962 |     5422 |      163 | 5.37e-02 | 1.69e-01 |   0.10 | 8.46e+03 |            
    4.00 |     1974 |     4552 |      145 | 2.20e-02 | 7.35e-02 |   0.21 | 4.16e+03 |            
    4.50 |     6416 |     3834 |      121 | 5.69e-03 | 1.89e-02 |   0.69 | 1.35e+03 |            
    5.00 |    40188 |     5220 |      189 | 1.24e-03 | 4.70e-03 |   2.32 | 4.20e+02 |            
    5.50 |   195303 |     3049 |      129 | 1.49e-04 | 6.61e-04 |   9.79 | 9.38e+01 |            
    6.00 |   911432 |     2650 |      117 | 2.77e-05 | 1.28e-04 |  25.24 | 2.32e+01 |            
    6.50 |  4867695 |     1628 |      100 | 3.19e-06 | 2.05e-05 |  44.10 | 6.53e+00 |            
    7.00 | 34206524 |     2144 |      101 | 5.97e-07 | 2.95e-06 |  64.21 | 2.36e+00 |            
    7.50 | 2.01e+08 |     1630 |      100 | 7.72e-08 | 4.97e-07 |  86.34 | 1.39e+00 |            
    8.00 | 1.87e+09 |     1336 |      100 | 6.79e-09 | 5.34e-08 | 110.45 | 1.13e+00 |     



==> data/Polar/128_105/ORBGRAND_LW53_HW6.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND -K 105 -N 128 -C 11 -m 0 -M 8.0 -s 0.5 --max_bf 53 --max_w 6 --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 53 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      178 |     8029 |      178 | 4.30e-01 | 1.00e+00 |   0.02 | 3.95e+04 |            
    0.50 |      176 |     7480 |      176 | 4.05e-01 | 1.00e+00 |   0.02 | 3.97e+04 |            
    1.00 |      188 |     7590 |      182 | 3.84e-01 | 9.68e-01 |   0.02 | 3.87e+04 |            
    1.50 |      197 |     7115 |      182 | 3.44e-01 | 9.24e-01 |   0.02 | 3.73e+04 |            
    2.00 |      229 |     6880 |      176 | 2.86e-01 | 7.69e-01 |   0.02 | 3.22e+04 |            
    2.50 |      291 |     6276 |      164 | 2.05e-01 | 5.64e-01 |   0.03 | 2.57e+04 |            
    3.00 |      432 |     5265 |      153 | 1.16e-01 | 3.54e-01 |   0.05 | 1.76e+04 |            
    3.50 |      844 |     4923 |      142 | 5.56e-02 | 1.68e-01 |   0.09 | 9.32e+03 |            
    4.00 |     1872 |     3675 |      124 | 1.87e-02 | 6.62e-02 |   0.20 | 4.31e+03 |            
    4.50 |     6008 |     3401 |      105 | 5.39e-03 | 1.75e-02 |   0.65 | 1.41e+03 |            
    5.00 |    37295 |     4601 |      167 | 1.17e-03 | 4.48e-03 |   2.14 | 4.37e+02 |            
    5.50 |   188423 |     2906 |      122 | 1.47e-04 | 6.47e-04 |   9.35 | 9.63e+01 |            
    6.00 |   908205 |     2477 |      110 | 2.60e-05 | 1.21e-04 |  24.93 | 2.38e+01 |            
    6.50 |  5130342 |     1698 |      101 | 3.15e-06 | 1.97e-05 |  43.74 | 6.62e+00 |            
    7.00 | 38504816 |     2259 |      101 | 5.59e-07 | 2.62e-06 |  64.16 | 2.37e+00 |            
    7.50 | 2.44e+08 |     1516 |      101 | 5.93e-08 | 4.15e-07 |  86.44 | 1.39e+00 |            
    8.00 | 2.02e+09 |     1278 |      100 | 6.02e-09 | 4.94e-08 | 110.56 | 1.13e+00 |      



==> data/Polar/128_105/ORBGRAND_LW54_HW6.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND -K 105 -N 128 -C 11 -m 0 -M 8.0 -s 0.5 --max_bf 54 --max_w 6 --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 54 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      133 |     6075 |      133 | 4.35e-01 | 1.00e+00 |   0.01 | 4.37e+04 |            
    0.50 |      160 |     6749 |      160 | 4.02e-01 | 1.00e+00 |   0.02 | 4.41e+04 |            
    1.00 |      163 |     6709 |      161 | 3.92e-01 | 9.88e-01 |   0.02 | 4.37e+04 |            
    1.50 |      175 |     6448 |      161 | 3.51e-01 | 9.20e-01 |   0.02 | 4.10e+04 |            
    2.00 |      199 |     6002 |      155 | 2.87e-01 | 7.79e-01 |   0.02 | 3.62e+04 |            
    2.50 |      259 |     5706 |      148 | 2.10e-01 | 5.71e-01 |   0.03 | 2.82e+04 |            
    3.00 |      394 |     4729 |      138 | 1.14e-01 | 3.50e-01 |   0.04 | 1.89e+04 |            
    3.50 |      730 |     4461 |      125 | 5.82e-02 | 1.71e-01 |   0.08 | 1.04e+04 |            
    4.00 |     1811 |     3393 |      111 | 1.78e-02 | 6.13e-02 |   0.19 | 4.34e+03 |            
    4.50 |    10729 |     5656 |      178 | 5.02e-03 | 1.66e-02 |   0.58 | 1.52e+03 |            
    5.00 |    35510 |     4301 |      151 | 1.15e-03 | 4.25e-03 |   2.03 | 4.58e+02 |            
    5.50 |   186081 |     2696 |      111 | 1.38e-04 | 5.97e-04 |   9.10 | 9.91e+01 |            
    6.00 |  1010527 |     2550 |      110 | 2.40e-05 | 1.09e-04 |  24.45 | 2.42e+01 |            
    6.50 |  5435463 |     1769 |      101 | 3.10e-06 | 1.86e-05 |  43.78 | 6.68e+00 |            
    7.00 | 42179564 |     2421 |      101 | 5.47e-07 | 2.39e-06 |  64.10 | 2.38e+00 |            
    7.50 | 2.58e+08 |     1559 |      100 | 5.75e-08 | 3.87e-07 |  86.24 | 1.39e+00 |            
    8.00 | 2.19e+09 |     1355 |      100 | 5.90e-09 | 4.57e-08 | 110.32 | 1.13e+00 |            
  



==> data/Polar/128_105/ORBGRAND_LW55_HW6.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND -K 105 -N 128 -C 11 -m 0 -M 8.0 -s 0.5 --max_bf 55 --max_w 6 --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 55 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      145 |     6520 |      145 | 4.28e-01 | 1.00e+00 |   0.02 | 4.85e+04 |            
    0.50 |      145 |     6229 |      145 | 4.09e-01 | 1.00e+00 |   0.02 | 4.89e+04 |            
    1.00 |      147 |     5987 |      145 | 3.88e-01 | 9.86e-01 |   0.02 | 4.84e+04 |            
    1.50 |      154 |     5793 |      143 | 3.58e-01 | 9.29e-01 |   0.02 | 4.61e+04 |            
    2.00 |      181 |     5209 |      137 | 2.74e-01 | 7.57e-01 |   0.02 | 3.95e+04 |            
    2.50 |      234 |     5056 |      132 | 2.06e-01 | 5.64e-01 |   0.02 | 3.09e+04 |            
    3.00 |      372 |     4132 |      120 | 1.06e-01 | 3.23e-01 |   0.04 | 1.99e+04 |            
    3.50 |      654 |     3789 |      103 | 5.52e-02 | 1.57e-01 |   0.07 | 1.10e+04 |            
    4.00 |     1713 |     2988 |      100 | 1.66e-02 | 5.84e-02 |   0.18 | 4.58e+03 |            
    4.50 |     9798 |     4762 |      147 | 4.63e-03 | 1.50e-02 |   0.52 | 1.60e+03 |            
    5.00 |    33571 |     3464 |      126 | 9.83e-04 | 3.75e-03 |   1.91 | 4.79e+02 |            
    5.50 |   241351 |     3479 |      135 | 1.37e-04 | 5.59e-04 |   8.76 | 1.02e+02 |            
    6.00 |  1113828 |     2420 |      108 | 2.07e-05 | 9.70e-05 |  24.10 | 2.44e+01 |            
    6.50 |  5852675 |     1853 |      100 | 3.02e-06 | 1.71e-05 |  43.42 | 6.79e+00 |            
    7.00 | 45451008 |     2302 |      100 | 4.82e-07 | 2.20e-06 |  64.10 | 2.39e+00 |            
    7.50 | 2.85e+08 |     1573 |      100 | 5.25e-08 | 3.51e-07 |  86.09 | 1.40e+00 |            
    8.00 | 2.49e+09 |     1486 |      100 | 5.68e-09 | 4.01e-08 | 110.25 | 1.13e+00 |       
  



==> data/Polar/128_105/ORBGRAND_LW56_HW6.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND -K 105 -N 128 -C 11 -m 0 -M 8.0 -s 0.5 --max_bf 56 --max_w 6 --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 56 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      130 |     5912 |      130 | 4.33e-01 | 1.00e+00 |   0.01 | 5.36e+04 |            
    0.50 |      125 |     5271 |      125 | 4.02e-01 | 1.00e+00 |   0.01 | 5.41e+04 |            
    1.00 |      128 |     5282 |      126 | 3.93e-01 | 9.84e-01 |   0.01 | 5.35e+04 |            
    1.50 |      140 |     5132 |      126 | 3.49e-01 | 9.00e-01 |   0.01 | 4.96e+04 |            
    2.00 |      162 |     4491 |      119 | 2.64e-01 | 7.35e-01 |   0.02 | 4.36e+04 |            
    2.50 |      199 |     4395 |      115 | 2.10e-01 | 5.78e-01 |   0.02 | 3.54e+04 |            
    3.00 |      341 |     3613 |      106 | 1.01e-01 | 3.11e-01 |   0.04 | 2.10e+04 |            
    3.50 |     1283 |     6527 |      188 | 4.85e-02 | 1.47e-01 |   0.07 | 1.14e+04 |            
    4.00 |     3085 |     5311 |      165 | 1.64e-02 | 5.35e-02 |   0.16 | 4.96e+03 |            
    4.50 |     9111 |     4238 |      135 | 4.43e-03 | 1.48e-02 |   0.49 | 1.73e+03 |            
    5.00 |    31105 |     3050 |      111 | 9.34e-04 | 3.57e-03 |   1.76 | 5.04e+02 |            
    5.50 |   233287 |     2963 |      121 | 1.21e-04 | 5.19e-04 |   8.36 | 1.05e+02 |            
    6.00 |  1107658 |     2371 |      104 | 2.04e-05 | 9.39e-05 |  23.71 | 2.50e+01 |            
    6.50 |  6420433 |     1932 |      100 | 2.87e-06 | 1.56e-05 |  43.28 | 6.82e+00 |            
    7.00 | 50336744 |     2246 |      100 | 4.25e-07 | 1.99e-06 |  64.14 | 2.41e+00 |            
    7.50 | 2.85e+08 |     1544 |      100 | 5.16e-08 | 3.51e-07 |  86.35 | 1.40e+00 |  
	8.00 | 2.25e+09 |     1103 |       84 | 4.66e-09 | 3.73e-08 | 110.29 | 1.13e+00 | 



==> data/Polar/128_105/ORBGRAND_LW60_HW6.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND -K 105 -N 128 -C 11 -m 0 -M 8.0 -s 0.5 --max_bf 60 --max_w 6 --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 60 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      162 |     7339 |      162 | 4.31e-01 | 1.00e+00 |   0.01 | 7.96e+04 |            
    0.50 |      159 |     6656 |      159 | 3.99e-01 | 1.00e+00 |   0.01 | 8.03e+04 |            
    1.00 |      162 |     6612 |      157 | 3.89e-01 | 9.69e-01 |   0.01 | 7.87e+04 |            
    1.50 |      175 |     6026 |      156 | 3.28e-01 | 8.91e-01 |   0.01 | 7.32e+04 |            
    2.00 |      200 |     6143 |      153 | 2.93e-01 | 7.65e-01 |   0.01 | 6.45e+04 |            
    2.50 |      272 |     5580 |      145 | 1.95e-01 | 5.33e-01 |   0.01 | 4.82e+04 |            
    3.00 |      437 |     4621 |      131 | 1.01e-01 | 3.00e-01 |   0.02 | 3.03e+04 |            
    3.50 |      901 |     4330 |      126 | 4.58e-02 | 1.40e-01 |   0.05 | 1.53e+04 |            
    4.00 |     2280 |     3313 |      102 | 1.38e-02 | 4.47e-02 |   0.12 | 6.27e+03 |            
    4.50 |    10698 |     4131 |      134 | 3.68e-03 | 1.25e-02 |   0.38 | 2.06e+03 |            
    5.00 |    39314 |     3231 |      115 | 7.83e-04 | 2.93e-03 |   1.46 | 5.71e+02 |            
    5.50 |   264500 |     2572 |      101 | 9.26e-05 | 3.82e-04 |   7.34 | 1.15e+02 |            
    6.00 |  1482899 |     2626 |      101 | 1.69e-05 | 6.81e-05 |  21.65 | 2.75e+01 |            
    6.50 | 10062238 |     1991 |      100 | 1.88e-06 | 9.94e-06 |  42.50 | 7.09e+00 |            
    7.00 | 67021700 |     2001 |      100 | 2.84e-07 | 1.49e-06 |  63.65 | 2.47e+00 |            
    7.50 | 4.33e+08 |     1650 |      100 | 3.63e-08 | 2.31e-07 |  86.26 | 1.40e+00 |  
	8.00 | 2.19e+09 |      929 |       58 | 4.04e-09 | 2.65e-08 | 110.45 | 1.13e+00 | 

==> data/Polar/128_105/ORBGRAND_LW64.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 64 --SNR Eb --lw true  
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      119 |     5356 |      119 | 4.29e-01 | 1.00e+00 |   0.00 | 1.57e+05 |            
    0.50 |      115 |     4772 |      113 | 3.95e-01 | 9.83e-01 |   0.00 | 1.58e+05 |            
    1.00 |      156 |     6358 |      148 | 3.88e-01 | 9.49e-01 |   0.00 | 1.54e+05 |            
    1.50 |      125 |     4527 |      107 | 3.45e-01 | 8.56e-01 |   0.00 | 1.38e+05 |            
    2.00 |      149 |     3865 |      104 | 2.47e-01 | 6.98e-01 |   0.01 | 1.16e+05 |            
    2.50 |      237 |     4353 |      112 | 1.75e-01 | 4.73e-01 |   0.01 | 8.85e+04 |            
    3.00 |      446 |     3463 |      100 | 7.39e-02 | 2.24e-01 |   0.01 | 4.75e+04 |            
    3.50 |     1330 |     4127 |      120 | 2.96e-02 | 9.02e-02 |   0.03 | 2.24e+04 |            
    4.00 |     3292 |     3539 |      103 | 1.02e-02 | 3.13e-02 |   0.07 | 9.05e+03 |            
    4.50 |    15979 |     3097 |      108 | 1.85e-03 | 6.76e-03 |   0.28 | 2.60e+03 |            
    5.00 |    80167 |     3208 |      107 | 3.81e-04 | 1.33e-03 |   1.11 | 6.38e+02 |            
    5.50 |   470099 |     2404 |      103 | 4.87e-05 | 2.19e-04 |   5.12 | 1.35e+02 |            
    6.00 |  1975925 |     2286 |      100 | 1.10e-05 | 5.06e-05 |  15.12 | 3.30e+01 |            
    6.50 | 16137988 |     2226 |      102 | 1.31e-06 | 6.32e-06 |  33.08 | 7.60e+00 |            
    7.00 | 83311504 |     2007 |      100 | 2.29e-07 | 1.20e-06 |  57.75 | 2.61e+00 |            
    7.50 | 5.83e+08 |     1830 |      100 | 2.99e-08 | 1.72e-07 |  86.74 | 1.42e+00 | 

==> data/Polar/128_105/ORBGRAND_LW64_HW6.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      101 |     4475 |      101 | 4.22e-01 | 1.00e+00 |   0.00 | 1.15e+05 |            
    0.50 |      102 |     4387 |      102 | 4.10e-01 | 1.00e+00 |   0.00 | 1.16e+05 |            
    1.00 |      114 |     4678 |      111 | 3.91e-01 | 9.74e-01 |   0.00 | 1.15e+05 |            
    1.50 |      124 |     4456 |      110 | 3.42e-01 | 8.87e-01 |   0.00 | 1.06e+05 |            
    2.00 |      142 |     4083 |      107 | 2.74e-01 | 7.54e-01 |   0.00 | 9.22e+04 |            
    2.50 |      216 |     4262 |      107 | 1.88e-01 | 4.95e-01 |   0.00 | 6.82e+04 |            
    3.00 |      379 |     3600 |      104 | 9.05e-02 | 2.74e-01 |   0.00 | 3.92e+04 |            
    3.50 |      867 |     3646 |      101 | 4.01e-02 | 1.16e-01 |   0.01 | 1.97e+04 |            
    4.00 |     2783 |     3403 |      103 | 1.16e-02 | 3.70e-02 |   0.02 | 7.69e+03 |            
    4.50 |    10554 |     3329 |      106 | 3.00e-03 | 1.00e-02 |   0.07 | 2.44e+03 |            
    5.00 |    50425 |     3080 |      102 | 5.82e-04 | 2.02e-03 |   0.28 | 6.19e+02 |            
    5.50 |   337577 |     2498 |      101 | 7.05e-05 | 2.99e-04 |   1.41 | 1.29e+02 |            
    6.00 |  1846816 |     2439 |      100 | 1.26e-05 | 5.41e-05 |   4.47 | 2.95e+01 |            
    6.50 | 15822987 |     2227 |      100 | 1.34e-06 | 6.32e-06 |   7.90 | 7.14e+00 |            
    7.00 | 83635688 |     1992 |      100 | 2.27e-07 | 1.20e-06 |  10.59 | 2.52e+00 |            
    7.50 | 5.83e+08 |     1809 |      100 | 2.95e-08 | 1.71e-07 |  13.56 | 1.41e+00 | 
    8.00 | 5.01e+09 |     1863 |      100 | 3.54e-09 | 2.00e-08 |  18.16 | 1.13e+00 | 

==> data/Polar/128_105/ORBGRAND_LW64_HW6_quant.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 64 --max_w 6  --SNR Eb --lw true --q_llr 5 --q_f 3 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 64 | HW: 6 | Precomp: 32 | Q(5, 3)
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4511 |      102 | 4.21e-01 | 1.00e+00 |   0.00 | 1.15e+05 |            
    0.50 |      102 |     4388 |      102 | 4.10e-01 | 1.00e+00 |   0.00 | 1.17e+05 |            
    1.00 |      107 |     4430 |      104 | 3.94e-01 | 9.72e-01 |   0.00 | 1.15e+05 |            
    1.50 |      119 |     4118 |      103 | 3.30e-01 | 8.66e-01 |   0.00 | 1.06e+05 |            
    2.00 |      134 |     4065 |      104 | 2.89e-01 | 7.76e-01 |   0.00 | 9.43e+04 |            
    2.50 |      193 |     4157 |      102 | 2.05e-01 | 5.28e-01 |   0.00 | 6.96e+04 |            
    3.00 |      367 |     3716 |      105 | 9.64e-02 | 2.86e-01 |   0.00 | 4.08e+04 |            
    3.50 |      763 |     3774 |      100 | 4.71e-02 | 1.31e-01 |   0.00 | 2.22e+04 |            
    4.00 |     2296 |     3269 |      101 | 1.36e-02 | 4.40e-02 |   0.01 | 8.36e+03 |            
    4.50 |     9371 |     3405 |      103 | 3.46e-03 | 1.10e-02 |   0.03 | 2.68e+03 |            
    5.00 |    41904 |     3146 |      101 | 7.15e-04 | 2.41e-03 |   0.12 | 7.48e+02 |            
    5.50 |   279566 |     2731 |      101 | 9.30e-05 | 3.61e-04 |   0.60 | 1.54e+02 |            
    6.00 |  1794014 |     2616 |      100 | 1.39e-05 | 5.57e-05 |   1.95 | 3.53e+01 |            
    6.50 |  9245284 |     2191 |      100 | 2.26e-06 | 1.08e-05 |   4.18 | 8.77e+00 |            
    7.00 | 59612308 |     2488 |      100 | 3.97e-07 | 1.68e-06 |   6.64 | 2.90e+00 |            
    7.50 | 4.02e+08 |     2263 |      100 | 5.37e-08 | 2.49e-07 |   9.60 | 1.50e+00 |  

==> data/Polar/128_105/ORBGRAND_LW8256.txt <==
# ./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5  --SNR Eb              
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4680 |      101 | 4.33e-01 | 9.81e-01 |   0.00 | 8.18e+06 |            
    0.50 |      108 |     4574 |      101 | 4.03e-01 | 9.35e-01 |   0.00 | 8.50e+06 |            
    1.00 |      125 |     4481 |      101 | 3.41e-01 | 8.08e-01 |   0.00 | 7.18e+06 |            
    1.50 |      163 |     4567 |      101 | 2.67e-01 | 6.20e-01 |   0.00 | 5.72e+06 |            
    2.00 |      220 |     4415 |      100 | 1.91e-01 | 4.55e-01 |   0.00 | 3.49e+06 |            
    2.50 |      513 |     4184 |      101 | 7.77e-02 | 1.97e-01 |   0.00 | 1.94e+06 |            
    3.00 |     1101 |     4086 |      100 | 3.53e-02 | 9.08e-02 |   0.00 | 6.25e+05 |            
    3.50 |     3515 |     4071 |      101 | 1.10e-02 | 2.87e-02 |   0.00 | 2.28e+05 |            
    4.00 |    16238 |     3721 |      100 | 2.18e-03 | 6.16e-03 |   0.00 | 4.37e+04 |            
    4.50 |    82868 |     3928 |      100 | 4.51e-04 | 1.21e-03 |   0.01 | 8.54e+03 |            
    5.00 |   396165 |     3423 |      100 | 8.23e-05 | 2.52e-04 |   0.06 | 1.53e+03 |            
    5.50 |  2103085 |     3505 |      101 | 1.59e-05 | 4.80e-05 |   0.35 | 2.69e+02 |            
    6.00 |  8416487 |     2584 |      100 | 2.92e-06 | 1.19e-05 |   1.72 | 4.59e+01 |            
    6.50 | 50672072 |     3194 |      100 | 6.00e-07 | 1.97e-06 |   4.61 | 9.69e+00 |            
    7.00 | 2.08e+08 |     2589 |      100 | 1.18e-07 | 4.80e-07 |   7.98 | 2.91e+00 |            
    7.50 | 1.34e+09 |     3014 |      100 | 2.15e-08 | 7.47e-08 |  11.97 | 1.46e+00 | 

==> data/Polar/128_105/ORBGRAND_LW96.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 96  --SNR Eb --lw true 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      104 |     4593 |      102 | 4.21e-01 | 9.81e-01 |   0.00 | 3.02e+06 |            
    0.50 |      106 |     4391 |      101 | 3.95e-01 | 9.53e-01 |   0.00 | 2.89e+06 |            
    1.00 |      120 |     4379 |      101 | 3.48e-01 | 8.42e-01 |   0.00 | 2.66e+06 |            
    1.50 |      152 |     4308 |      101 | 2.70e-01 | 6.64e-01 |   0.00 | 2.20e+06 |            
    2.00 |      201 |     4318 |      103 | 2.05e-01 | 5.12e-01 |   0.00 | 1.61e+06 |            
    2.50 |      440 |     4061 |      100 | 8.79e-02 | 2.27e-01 |   0.00 | 9.22e+05 |            
    3.00 |      930 |     4085 |      102 | 4.18e-02 | 1.10e-01 |   0.00 | 3.90e+05 |            
    3.50 |     2792 |     3570 |      101 | 1.22e-02 | 3.62e-02 |   0.00 | 1.47e+05 |            
    4.00 |    15137 |     3773 |      103 | 2.37e-03 | 6.80e-03 |   0.02 | 3.27e+04 |            
    4.50 |    71468 |     3796 |      101 | 5.06e-04 | 1.41e-03 |   0.11 | 7.03e+03 |            
    5.00 |   353488 |     3220 |      100 | 8.68e-05 | 2.83e-04 |   0.59 | 1.33e+03 |            
    5.50 |  1952009 |     3327 |      100 | 1.62e-05 | 5.12e-05 |   3.08 | 2.54e+02 |            
    6.00 |  7728821 |     2581 |      100 | 3.18e-06 | 1.29e-05 |  14.53 | 4.53e+01 |            
    6.50 | 50687648 |     3098 |      101 | 5.82e-07 | 1.99e-06 |  34.91 | 9.54e+00 |            
    7.00 | 2.07e+08 |     2583 |      100 | 1.19e-07 | 4.84e-07 |  58.46 | 2.89e+00 |            
    7.50 | 1.31e+09 |     3008 |      100 | 2.19e-08 | 7.65e-08 |  93.96 | 1.46e+00 | 

==> data/Polar/128_105/ORBGRAND_LW96_HW8.txt <==
#./GRAND --code_type POLAR --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 0 -M 8.0 -s 0.5 --max_bf 96 --max_w 8  --SNR Eb --lw true
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4504 |      101 | 4.16e-01 | 9.81e-01 |   0.00 | 2.60e+06 |            
    0.50 |      105 |     4444 |      101 | 4.03e-01 | 9.62e-01 |   0.00 | 2.52e+06 |            
    1.00 |      118 |     4398 |      101 | 3.55e-01 | 8.56e-01 |   0.00 | 2.31e+06 |            
    1.50 |      153 |     4364 |      101 | 2.72e-01 | 6.60e-01 |   0.00 | 1.92e+06 |            
    2.00 |      191 |     4192 |      101 | 2.09e-01 | 5.29e-01 |   0.00 | 1.49e+06 |            
    2.50 |      388 |     4032 |      101 | 9.90e-02 | 2.60e-01 |   0.00 | 8.74e+05 |            
    3.00 |      894 |     4037 |      101 | 4.30e-02 | 1.13e-01 |   0.00 | 3.53e+05 |            
    3.50 |     2663 |     3541 |      100 | 1.27e-02 | 3.76e-02 |   0.00 | 1.32e+05 |            
    4.00 |    14403 |     3676 |      100 | 2.43e-03 | 6.94e-03 |   0.00 | 3.08e+04 |            
    4.50 |    61629 |     3686 |      100 | 5.70e-04 | 1.62e-03 |   0.01 | 6.98e+03 |            
    5.00 |   326491 |     3397 |      100 | 9.91e-05 | 3.06e-04 |   0.06 | 1.35e+03 |            
    5.50 |  1986770 |     3312 |      100 | 1.59e-05 | 5.03e-05 |   0.37 | 2.39e+02 |            
    6.00 |  7790918 |     2551 |      100 | 3.12e-06 | 1.28e-05 |   1.71 | 4.37e+01 |            
    6.50 | 51509356 |     3091 |      100 | 5.72e-07 | 1.94e-06 |   4.51 | 9.38e+00 |            
    7.00 | 2.08e+08 |     2565 |      100 | 1.17e-07 | 4.80e-07 |   7.62 | 2.87e+00 |            
    7.50 | 1.30e+09 |     2987 |      100 | 2.18e-08 | 7.67e-08 |  11.62 | 1.46e+00 |

==> data/Polar/128_105/ORBGRAND_LW96_HW8_S_2.txt <==
# Segment 2
# -------|----------|
   Eb/N0 |      FER |  
# -------|----------|
0       	0.974359
0.5       	0.974359
1       	0.87772
1.5       	0.786334
2       	0.504837
2.5       	0.343663
3       	0.131571
3.5       	0.0415635
4       	0.0117632
4.5       	0.00256202
5       	0.000372903
5.5       	5.3769e-05
6       	1.4972e-05
6.5       	3.0976e-06
7       	7.61283e-07
7.5       	1.37397e-07

==> data/Polar/128_105/ORBGRAND_LW96_HW8_S_4.txt <==
# Segment 4
# -------|----------|
   Eb/N0 |      FER |  
# -------|----------|
0       	0.98718
0.5       	0.976191
1       	0.942857
1.5       	0.841521
2       	0.519917
2.5       	0.395478
3       	0.146832
3.5       	0.0597216
4       	0.0155754
4.5       	0.00330376
5       	0.000622441
5.5       	0.000104096
6       	3.04622e-05
6.5       	6.44261e-06
7       	1.3724e-06
7.5       	4.29416e-07
8.0		1.1039e-07

==> data/Polar/128_105/ORBGRAND_LW96_HW8_comp.txt <==
#  uting  lexity (no. of operations) from own simulator
# ----------|---------------|----------|-
 Eb/N0 		| FER 			| Computations/FR 	
# ----------|---------------|----------	|-------
#0       	1   			7568292374
#0.5       	0.96337   		7716563417
#1       	0.90153   		6834775770
#1.5       	0.680764   		5376219425
#2       	0.550631   		4525619638
#2.5       	0.247929   		2204113935
#3       	0.124532   		1204574409
#3.5       	0.042467   		392729574
4       	0.00731529   	95789124
4.5       	0.00183687   	21563787
5       	0.000322204   	3769560
5.5       	5.35396e-05   	631954
6       	1.11121e-05   	118838
6.5       	2.8886e-06   	27293
7       	4.59624e-07   	8173
7.5       	6.8154e-08   	4211

==> data/Polar/128_105/OSD_COMP.txt <==
#Using OSD
#Using OSD with the EW low abandonment criterion to recduce the number of computations
#N = 128
#K = 105
#R = 0.820312
#Order =2
#Generator Matrix : ./Generators/Polar/Polar_G_105_128.txt
# -------|----------|----------|----------|----------|----------|----------|----------|----------|--------------------|
 Eb/N0  | Es/N0 | FRA 		| BE  | FE | QUE        | BER       | FER      | QUE/FR   | Computations/FR |
# ------|-------|-----------|-----|----|------------|-----------|----------|----------|----------|--------------------|
#0.00 	| -0.86 | 50 		| 752 | 50 | 43665 		| 1.17e-01 	| 1.00e+00 | 8.73e+02 | 1.3834e+07 |
#0.50 	| -0.36 | 53 		| 712 | 50 | 66055 		| 1.05e-01 	| 9.43e-01 | 1.25e+03 | 1.8921e+07 |
#1.00 	| 0.14 	| 59 		| 668 | 50 | 62318 		| 8.85e-02 	| 8.47e-01 | 1.06e+03 | 1.6331e+07 |
#1.50 	| 0.64 	| 77 		| 608 | 50 | 84122 		| 6.17e-02 	| 6.49e-01 | 1.09e+03 | 1.6825e+07 |
#2.00 	| 1.14 	| 127 		| 612 | 50 | 95919 		| 3.76e-02 	| 3.94e-01 | 7.55e+02 | 1.2231e+07 |
#2.50 	| 1.64 	| 220 		| 552 | 50 | 118244 	| 1.96e-02 	| 2.27e-01 | 5.37e+02 | 9.2636e+06 |
#3.00 	| 2.14 	| 574 		| 526 | 50 | 178807 	| 7.16e-03 	| 8.71e-02 | 3.12e+02 | 6.1927e+06 |
#3.50 	| 2.64 	| 1787 		| 472 | 50 | 218963 	| 2.06e-03 	| 2.80e-02 | 1.23e+02 | 3.6157e+06 |
4.00 	| 3.14 	| 13629 	| 444 | 50 | 562355 	| 2.55e-04 	| 3.67e-03 | 4.13e+01 | 2.4953e+06 |
4.50 	| 3.64 	| 68897 	| 398 | 50 | 862541 	| 4.51e-05 	| 7.26e-04 | 1.25e+01 | 2.0702e+06 |
5.00 	| 4.14 	| 396811 	| 298 | 50 | 1502874 	| 5.87e-06 	| 1.26e-04 | 3.79e+00 | 1.8961e+06 |
5.50 	| 4.64 	| 2045918 	| 246 | 50 | 3362572 	| 9.39e-07 	| 2.44e-05 | 1.64e+00 | 1.7908e+06 |
6.00 	| 5.14 	| 15759463 	| 224 | 50 | 17959286 	| 1.11e-07 	| 3.17e-06 | 1.14e+00 | 1.6974e+06 |
6.50 	| 5.64 	| 92972059 	| 214 | 50 | 95433843 	| 1.80e-08 	| 5.38e-07 | 1.03e+00 | 1.6120e+06 |



==> data/Polar/128_105/POLAR_N128_105_GRANDAB.txt <==
#  ./GRAND --code_type POLAR --fb_type 5G --dec_type ABGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_bf 3 --SNR Eb
# K=105 C=11 N=128 S=0 POLAR 
# ABGRAND(3)  NonSorted  syndromes/nCr: NotComputed%
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      487 |    21732 |      487 | 4.25e-01 | 1.00e+00 |   0.05 | 3.42e+05 |            
    0.50 |      477 |    20517 |      477 | 4.10e-01 | 1.00e+00 |   0.05 | 3.42e+05 |            
    1.00 |      497 |    20575 |      495 | 3.94e-01 | 9.96e-01 |   0.05 | 3.41e+05 |            
    1.50 |      519 |    19448 |      502 | 3.57e-01 | 9.67e-01 |   0.05 | 3.37e+05 |            
    2.00 |      541 |    18969 |      498 | 3.34e-01 | 9.21e-01 |   0.06 | 3.22e+05 |            
    2.50 |      589 |    16498 |      474 | 2.67e-01 | 8.05e-01 |   0.06 | 2.97e+05 |            
    3.00 |      649 |    15248 |      447 | 2.24e-01 | 6.89e-01 |   0.07 | 2.55e+05 |            
    3.50 |      778 |    13151 |      412 | 1.61e-01 | 5.30e-01 |   0.08 | 2.14e+05 |            
    4.00 |     1195 |    12826 |      384 | 1.02e-01 | 3.21e-01 |   0.12 | 1.44e+05 |            
    4.50 |     2001 |     9541 |      318 | 4.54e-02 | 1.59e-01 |   0.20 | 8.34e+04 |            
    5.00 |     3845 |     8177 |      278 | 2.03e-02 | 7.23e-02 |   0.44 | 4.22e+04 |            
    5.50 |     7910 |     6006 |      207 | 7.23e-03 | 2.62e-02 |   0.91 | 1.83e+04 |            
    6.00 |    16933 |     3543 |      130 | 1.99e-03 | 7.68e-03 |   2.43 | 6.90e+03 |            
    6.50 |    58504 |     3699 |      119 | 6.02e-04 | 2.03e-03 |   7.19 | 2.11e+03 |            
    7.00 |   270444 |     3038 |      112 | 1.07e-04 | 4.14e-04 |  16.33 | 5.92e+02 |            
    7.50 |   875124 |     2277 |      101 | 2.48e-05 | 1.15e-04 |  25.69 | 1.42e+02 |   
    8.00 |  3706453 |     2562 |      103 | 6.58e-06 | 2.78e-05 |  42.15 | 3.48e+01 |            	



==> data/Polar/128_105/POLAR_N128_105_L_16.txt <==
#./5G_simu -l U -A 105 -E 128 -m 0.0 -M 7 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 16 --rm NO -t 6 --crc_size 11
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 7
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(16)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      101 |     4589 |      101 | 3.92e-01 | 1.00e+00 ||     0.25 | 00h00'00
    0.50 |      103 |     4839 |      103 | 4.05e-01 | 1.00e+00 ||     0.37 | 00h00'00
    1.00 |      109 |     4382 |      103 | 3.47e-01 | 9.45e-01 ||     0.32 | 00h00'00
    1.50 |      120 |     4522 |      103 | 3.25e-01 | 8.58e-01 ||     0.51 | 00h00'00
    2.00 |      129 |     4146 |      104 | 2.77e-01 | 8.06e-01 ||     0.37 | 00h00'00
    2.50 |      202 |     4205 |      104 | 1.79e-01 | 5.15e-01 ||     0.45 | 00h00'00
    3.00 |      313 |     3889 |      102 | 1.07e-01 | 3.26e-01 ||     0.51 | 00h00'00
    3.50 |      619 |     3583 |      101 | 4.99e-02 | 1.63e-01 ||     0.62 | 00h00'00
    4.00 |     2198 |     3469 |      101 | 1.36e-02 | 4.60e-02 ||     0.82 | 00h00'00
    4.50 |     8221 |     3374 |      100 | 3.54e-03 | 1.22e-02 ||     0.91 | 00h00'01
    5.00 |    49229 |     3100 |      100 | 5.43e-04 | 2.03e-03 ||     0.93 | 00h00'06
    5.50 |   555336 |     3305 |      100 | 5.13e-05 | 1.80e-04 ||     0.92 | 00h01'09
    6.00 |  7098355 |     2852 |      100 | 3.46e-06 | 1.41e-05 ||     0.94 | 00h14'36
    6.50 | 1.04e+08 |     2930 |      100 | 2.42e-07 | 9.59e-07 ||     0.97 | 03h27'53
    7.00 | 1.16e+09 |     2479 |      100 | 1.85e-08 | 8.65e-08 ||     1.10 | 33h55'46

==> data/Polar/128_105/POLAR_N128_105_L_32.txt <==
#./5G_simu -l U -A 105 -E 128 -m 3.0 -M 7 -s 0.5 -e 100 -d FSCL_CA -f 5G -L 32 --rm NO -t 6 --crc_size 11
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 3 : 0.5 : 7
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(32)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      105 |     4714 |      105 | 3.87e-01 | 1.00e+00 ||     0.14 | 00h00'00
    0.50 |      105 |     4714 |      105 | 3.87e-01 | 1.00e+00 ||     0.19 | 00h00'00
    1.00 |      111 |     4691 |      105 | 3.64e-01 | 9.46e-01 ||     0.17 | 00h00'00
    1.50 |      115 |     4377 |      105 | 3.28e-01 | 9.13e-01 ||     0.16 | 00h00'00
    2.00 |      149 |     4164 |      104 | 2.41e-01 | 6.98e-01 ||     0.19 | 00h00'00
    2.50 |      221 |     4263 |      103 | 1.66e-01 | 4.66e-01 ||     0.18 | 00h00'00
    3.00 |      404 |     4046 |      100 | 8.63e-02 | 2.48e-01 ||     0.23 | 00h00'00
    3.50 |      981 |     3749 |      100 | 3.29e-02 | 1.02e-01 ||     0.30 | 00h00'00
    4.00 |     3753 |     3705 |      100 | 8.51e-03 | 2.66e-02 ||     0.32 | 00h00'01
    4.50 |    14946 |     3325 |      101 | 1.92e-03 | 6.76e-03 ||     0.34 | 00h00'05
    5.00 |   117974 |     3061 |      100 | 2.24e-04 | 8.48e-04 ||     0.34 | 00h00'40
    5.50 |  1449475 |     3310 |      100 | 1.97e-05 | 6.90e-05 ||     0.34 | 00h08'16
    6.00 | 19135424 |     3198 |      100 | 1.44e-06 | 5.23e-06 ||     0.36 | 01h43'43
    6.50 | 1.56e+08 |     2801 |      100 | 1.55e-07 | 6.41e-07 ||     0.41 | 12h13'33
    7.00 | 1.24e+09 |     2549 |      100 | 1.78e-08 | 8.08e-08 ||     0.28 | 140h03'15

==> data/Polar/128_105/POLAR_N128_105_ORBGRAND.txt <==
#  ./GRAND --code_type POLAR --fb_type 5G --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 3.5 -M 7.5 -s 0.5 --max_bf 128 --SNR Eb -lw true 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 8256 | HW: 128 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4680 |      101 | 4.33e-01 | 9.81e-01 |   0.00 | 8.18e+06 |            
    0.50 |      108 |     4574 |      101 | 4.03e-01 | 9.35e-01 |   0.00 | 8.50e+06 |            
    1.00 |      125 |     4481 |      101 | 3.41e-01 | 8.08e-01 |   0.00 | 7.18e+06 |            
    1.50 |      163 |     4567 |      101 | 2.67e-01 | 6.20e-01 |   0.00 | 5.72e+06 |            
    2.00 |      220 |     4415 |      100 | 1.91e-01 | 4.55e-01 |   0.00 | 3.49e+06 |            
    2.50 |      513 |     4184 |      101 | 7.77e-02 | 1.97e-01 |   0.00 | 1.94e+06 |            
    3.00 |     1103 |     4086 |      100 | 3.53e-02 | 9.07e-02 |   0.00 | 6.24e+05 | 
    3.50 |     3520 |     3904 |      100 | 1.06e-02 | 2.84e-02 |   0.00 | 2.06e+05 |            
    4.00 |    16985 |     3771 |      100 | 2.11e-03 | 5.89e-03 |   0.01 | 4.35e+04 |            
    4.50 |    81456 |     3973 |      101 | 4.65e-04 | 1.24e-03 |   0.04 | 8.61e+03 |            
    5.00 |   399259 |     3423 |      100 | 8.17e-05 | 2.50e-04 |   0.21 | 1.53e+03 |            
    5.50 |  2102984 |     3505 |      101 | 1.59e-05 | 4.80e-05 |   1.20 | 2.69e+02 |            
    6.00 |  8438014 |     2584 |      100 | 2.92e-06 | 1.19e-05 |   5.81 | 4.59e+01 |            
    6.50 | 50650376 |     3194 |      100 | 6.01e-07 | 1.97e-06 |  14.93 | 9.69e+00 |            
    7.00 | 2.08e+08 |     2589 |      100 | 1.18e-07 | 4.80e-07 |  24.94 | 2.91e+00 |            
    7.50 | 1.34e+09 |     3014 |      100 | 2.15e-08 | 7.47e-08 |  39.80 | 1.46e+00 |           



==> data/Polar/128_105/POLAR_N128_105_ORBGRAND_LW_96_HW_6.txt <==
./GRAND --code_type POLAR --fb_type 5G --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --SNR Eb --lw true --max_w 6 

# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 6 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      101 |     4484 |      101 | 4.23e-01 | 1.00e+00 |   0.00 | 1.23e+06 |            
    0.50 |      103 |     4393 |      101 | 4.06e-01 | 9.81e-01 |   0.00 | 1.21e+06 |            
    1.00 |      108 |     4369 |      101 | 3.85e-01 | 9.35e-01 |   0.00 | 1.14e+06 |            
    1.50 |      130 |     4108 |      101 | 3.01e-01 | 7.77e-01 |   0.00 | 9.91e+05 |            
    2.00 |      156 |     3986 |      101 | 2.43e-01 | 6.47e-01 |   0.00 | 8.39e+05 |            
    2.50 |      267 |     4083 |      101 | 1.46e-01 | 3.78e-01 |   0.00 | 5.23e+05 |            
    3.00 |      577 |     3791 |      101 | 6.26e-02 | 1.75e-01 |   0.00 | 2.48e+05 |  
    3.50 |     1389 |     3862 |      101 | 2.65e-02 | 7.27e-02 |   0.00 | 1.04e+05 |            
    4.00 |     5064 |     3589 |      101 | 6.75e-03 | 1.99e-02 |   0.00 | 3.03e+04 |            
    4.50 |    19142 |     3846 |      101 | 1.91e-03 | 5.28e-03 |   0.01 | 8.77e+03 |            
    5.00 |   113490 |     3672 |      101 | 3.08e-04 | 8.90e-04 |   0.07 | 1.67e+03 |            
    5.50 |   806444 |     3589 |      100 | 4.24e-05 | 1.24e-04 |   0.54 | 2.59e+02 |            
    6.00 |  5765251 |     3141 |      101 | 5.19e-06 | 1.75e-05 |   3.60 | 4.37e+01 |            
    6.50 | 47513608 |     3033 |      100 | 6.08e-07 | 2.10e-06 |  13.38 | 8.32e+00 |            
    7.00 | 2.17e+08 |     2510 |      100 | 1.10e-07 | 4.61e-07 |  22.87 | 2.66e+00 |            
    7.50 | 1.43e+09 |     2910 |      100 | 1.93e-08 | 6.98e-08 |  40.73 | 1.43e+00 | 

==> data/Polar/128_105/POLAR_N128_105_ORBGRAND_LW_96_HW_8.txt <==
#./GRAND --code_type POLAR --fb_type 5G --dec_type ORBGRAND  -K 105 -N 128 -C 11  -m 3.5 -M 7.5 -s 0.5 --max_bf 96 --SNR Eb --lw true --max_w 8 
# K=105 C=11 N=128 S=0 POLAR 
# ORBGRAND Q:3.40e+38 | LW: 96 | HW: 8 | Precomp: 32
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4504 |      101 | 4.16e-01 | 9.81e-01 |   0.00 | 2.60e+06 |            
    0.50 |      105 |     4444 |      101 | 4.03e-01 | 9.62e-01 |   0.00 | 2.52e+06 |            
    1.00 |      118 |     4398 |      101 | 3.55e-01 | 8.56e-01 |   0.00 | 2.31e+06 |            
    1.50 |      153 |     4364 |      101 | 2.72e-01 | 6.60e-01 |   0.00 | 1.92e+06 |            
    2.00 |      191 |     4192 |      101 | 2.09e-01 | 5.29e-01 |   0.00 | 1.49e+06 |            
    2.50 |      387 |     3978 |      100 | 9.79e-02 | 2.58e-01 |   0.00 | 8.68e+05 |            
    3.00 |      895 |     4037 |      101 | 4.30e-02 | 1.13e-01 |   0.00 | 3.53e+05 | 
    3.50 |     3029 |     3790 |      101 | 1.19e-02 | 3.33e-02 |   0.00 | 1.18e+05 |            
    4.00 |    13061 |     3584 |      100 | 2.61e-03 | 7.66e-03 |   0.01 | 3.11e+04 |            
    4.50 |    64642 |     3686 |      100 | 5.43e-04 | 1.55e-03 |   0.04 | 6.88e+03 |            
    5.00 |   327803 |     3397 |      100 | 9.87e-05 | 3.05e-04 |   0.22 | 1.35e+03 |            
    5.50 |  1985373 |     3312 |      100 | 1.59e-05 | 5.04e-05 |   1.28 | 2.39e+02 |            
    6.00 |  7815262 |     2551 |      100 | 3.11e-06 | 1.28e-05 |   5.85 | 4.37e+01 |            
    6.50 | 51517668 |     3119 |      101 | 5.77e-07 | 1.96e-06 |  15.02 | 9.39e+00 |            
    7.00 | 2.08e+08 |     2565 |      100 | 1.17e-07 | 4.80e-07 |  24.93 | 2.87e+00 |            
    7.50 | 1.30e+09 |     2987 |      100 | 2.18e-08 | 7.67e-08 |  39.23 | 1.46e+00 | 


==> data/Polar/128_105/POLAR_N128_105_OSD.txt <==
#./GRAND --code_type POLAR --fb_type 5G --dec_type OSD  -K 105 -N 128 -C 11  -m 0 -M 7.0 -s 0.5 --SNR Eb --max_bf 2

# K=105 C=11 N=128 S=0 POLAR (6.5dB last point from marwan)
# OSD_2
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4562 |      101 | 4.22e-01 | 9.81e-01 |   0.00 | 5.57e+03 |            
    0.50 |      108 |     4465 |      101 | 3.94e-01 | 9.35e-01 |   0.00 | 5.57e+03 |            
    1.00 |      142 |     5133 |      113 | 3.44e-01 | 7.96e-01 |   0.00 | 5.57e+03 |            
    1.50 |      174 |     4908 |      111 | 2.69e-01 | 6.38e-01 |   0.00 | 5.57e+03 |            
    2.00 |      255 |     4614 |      106 | 1.72e-01 | 4.16e-01 |   0.00 | 5.57e+03 |            
    2.50 |      542 |     4236 |      103 | 7.44e-02 | 1.90e-01 |   0.00 | 5.57e+03 |            
    3.00 |     1274 |     4045 |      100 | 3.02e-02 | 7.85e-02 |   0.00 | 5.57e+03 |            
    3.50 |     4635 |     4124 |      102 | 8.47e-03 | 2.20e-02 |   0.00 | 5.57e+03 |            
    4.00 |    25559 |     3967 |      100 | 1.48e-03 | 3.91e-03 |   0.00 | 5.57e+03 |            
    4.50 |   168985 |     3812 |      100 | 2.15e-04 | 5.92e-04 |   0.00 | 5.57e+03 |            
    5.00 |   829479 |     3240 |      100 | 3.72e-05 | 1.21e-04 |   0.00 | 5.57e+03 |            
    5.50 |  5303717 |     3043 |      100 | 5.46e-06 | 1.89e-05 |   0.00 | 5.57e+03 |            
    6.00 | 33002788 |     2513 |      100 | 7.25e-07 | 3.03e-06 |   0.00 | 5.57e+03 | 
    6.50 | 33002788 |     2513 |      100 | 7.25e-07 | 5.38e-07 |   0.00 | 5.57e+03 | 

==> data/Polar/128_105/POLAR_N128_105_SGRAND.txt <==
#./GRAND --code_type POLAR --dec_type SGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_q 1000000  --SNR Eb  
# K=105 C=11 N=128 S=0 POLAR 
# SGRAND Q:1.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4532 |      102 | 4.23e-01 | 1.00e+00 |   0.00 | 9.36e+05 |            
    0.50 |      108 |     4433 |      103 | 3.91e-01 | 9.54e-01 |   0.00 | 9.25e+05 |            
    1.00 |      113 |     4393 |      102 | 3.70e-01 | 9.03e-01 |   0.00 | 8.72e+05 |            
    1.50 |      143 |     4335 |      102 | 2.89e-01 | 7.13e-01 |   0.00 | 7.46e+05 |            
    2.00 |      178 |     4097 |      101 | 2.19e-01 | 5.67e-01 |   0.00 | 6.11e+05 |            
    2.50 |      341 |     3952 |      101 | 1.10e-01 | 2.96e-01 |   0.00 | 3.58e+05 |            
    3.00 |      836 |     3977 |      101 | 4.53e-02 | 1.21e-01 |   0.00 | 1.62e+05 |            
    3.50 |     2317 |     3508 |      100 | 1.44e-02 | 4.32e-02 |   0.00 | 5.90e+04 |            
    4.00 |    13145 |     3800 |      100 | 2.75e-03 | 7.61e-03 |   0.02 | 1.56e+04 |            
    4.50 |    99136 |     3725 |      100 | 3.58e-04 | 1.01e-03 |   0.09 | 2.96e+03 |            
    5.00 |   640718 |     3372 |      102 | 5.01e-05 | 1.59e-04 |   0.62 | 4.26e+02 |            
    5.50 |  4934396 |     2987 |      100 | 5.77e-06 | 2.03e-05 |   3.94 | 5.58e+01 |            
    6.00 | 33602344 |     2524 |      100 | 7.15e-07 | 2.98e-06 |  13.48 | 9.93e+00 |            
    6.50 | 1.64e+08 |     2259 |      100 | 1.31e-07 | 6.08e-07 |  18.83 | 3.10e+00 |            
    7.00 | 1.05e+09 |     2828 |      100 | 2.57e-08 | 9.55e-08 |  18.71 | 1.66e+00 | 

==> data/Polar/128_105/POLAR_N128_105_SGRAND_3_10_6.txt <==
#     ./GRAND --code_type POLAR --fb_type 5G --dec_type SGRAND  -K 105 -N 128 -C 11  -m 0 -M 7 -s 0.5 --max_q 3000000  
# K=105 C=11 N=128 S=0 POLAR 
# SGRAND Q:3.00e+06 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     4568 |      101 | 4.27e-01 | 9.90e-01 |   0.00 | 2.47e+06 |            
    0.50 |      107 |     4405 |      101 | 3.92e-01 | 9.44e-01 |   0.00 | 2.43e+06 |            
    1.00 |      118 |     4430 |      101 | 3.58e-01 | 8.56e-01 |   0.00 | 2.18e+06 |            
    1.50 |      155 |     4312 |      101 | 2.65e-01 | 6.52e-01 |   0.00 | 1.85e+06 |            
    2.00 |      200 |     4328 |      102 | 2.06e-01 | 5.10e-01 |   0.00 | 1.37e+06 |            
    2.50 |      448 |     4098 |      102 | 8.71e-02 | 2.28e-01 |   0.00 | 7.48e+05 |            
    3.00 |     1071 |     3948 |      100 | 3.51e-02 | 9.34e-02 |   0.00 | 3.05e+05 |            
    3.50 |     3426 |     3865 |      102 | 1.07e-02 | 2.98e-02 |   0.00 | 1.04e+05 |            
    4.00 |    19652 |     3977 |      100 | 1.93e-03 | 5.09e-03 |   0.01 | 2.26e+04 |            
    4.50 |   151969 |     3861 |      100 | 2.42e-04 | 6.58e-04 |   0.04 | 3.65e+03 |            
    5.00 |   835653 |     3177 |      100 | 3.62e-05 | 1.20e-04 |   0.31 | 4.78e+02 |            
    5.50 |  5338999 |     3003 |      100 | 5.36e-06 | 1.87e-05 |   2.13 | 5.76e+01 |            
    6.00 | 33031532 |     2513 |      100 | 7.25e-07 | 3.03e-06 |   6.69 | 9.93e+00 |            
    6.50 | 1.64e+08 |     2259 |      100 | 1.31e-07 | 6.08e-07 |  17.19 | 3.10e+00 |            
    7.00 | 1.05e+09 |     2828 |      100 | 2.57e-08 | 9.55e-08 |  26.91 | 1.66e+00 | 

==> data/Polar/128_105/POLAR_N128_105_template.txt <==
# K=105 C=11 N=128 POLAR 
# LIST GRAND Template
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      102 |     1239 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    0.50 |      109 |     1144 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.00 |      114 |     1066 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    1.50 |      132 |      928 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.00 |      221 |      895 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    2.50 |      406 |      914 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    3.00 |      839 |      873 |      101 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |  
    3.50 |     2620 |      844 |      102 | 0.00e-00 | 0.00e-00 |   0.00 | 0.00e+00 |            
    4.00 |     9346 |      813 |      102 | 0.00e-00 | 0.00e-00 |   0.01 | 0.00e+00 |            
    4.50 |    60411 |      753 |      101 | 0.00e-00 | 0.00e-00 |   0.06 | 0.00e+00 |            
    5.00 |   296740 |      712 |      100 | 0.00e-00 | 0.00e-00 |   0.36 | 0.00e+00 |            
    5.50 |  1942798 |      706 |      102 | 0.00e-00 | 0.00e-00 |   2.87 | 0.00e+00 |            
    6.00 | 14624001 |      676 |      100 | 0.00e-00 | 0.00e-00 |   7.56 | 0.00e+00 |            
    6.50 | 83544736 |      651 |      100 | 0.00e-00 | 0.00e-00 |  18.84 | 0.00e+00 |            
    7.00 | 6.62e+08 |      660 |      100 | 0.00e-00 | 0.00e-00 |  33.75 | 0.00e+00 |            
    7.50 | 6.12e+09 |      661 |      100 | 0.00e-00 | 0.00e-00 |  45.15 | 0.00e+00 |           



==> data/Polar/128_105/Polar_128_105_Stair_Delta_10.txt <==
Eb/N0 	FER			Tests/f
0       1 			64373.2 
0.5       1 			65225 
1       0.968254 		63655.9 
1.5       0.93461 		62080 
2       0.873233 		59266.7 
2.5       0.672571 		49491.4 
3       0.422775 		35486 
3.5       0.214834 		23913 
4       0.0939862 		12933.2 
4.5       0.0311172 		6439.85 
5       0.00688455 		2420.65 
5.5       0.00105954 		797.269 
6       0.000136558 		230.693 
6.5       1.47835e-05 		57.9241 
7       2.05144e-06 		13.9471 
7.5       2.53026e-07 		3.75525 
8       4.50e-08 		1.57 

==> data/Polar/128_105/Polar_128_105_Stair_Delta_10_seg_1.txt <==
Eb/N0 	FER			Tests/f
0       1                    54285                    
0.5       0.969697                    53453.7                    
1       0.969697                    53709.7                    
1.5       0.864996                    49234.3                    
2       0.8318                    49246.6                    
2.5       0.820124                    46720.3                    
3       0.457128                    30826.3                    
3.5       0.249789                    19708.9                    
4       0.112462                    10579.5                    
4.5       0.0312054                    4500.88                    
5       0.00938334                    1847.39                    
5.5       0.00112701                    498.99                    
6       0.000194485                    138.857                    
6.5       2.88761e-05                    34.1917                    
7       3.29618e-06                    8.40309                    
7.5       4.32628e-07                    2.63845                    
8       4.90505e-08                    1.34996                            
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_10_seg_3.txt <==
Eb/N0 	FER			Tests/f
0       1                    143155                    
0.5       1                    143742                    
1       0.984848                    141126                    
1.5       0.877622                    134336                    
2       0.757402                    125515                    
2.5       0.604409                    104589                    
3       0.402344                    82846.2                    
3.5       0.270283                    58306.1                    
4       0.0789972                    28396.7                    
4.5       0.0243457                    11688.5                    
5       0.00560699                    4552.66                    
5.5       0.000798225                    1465.92                    
6       0.000131756                    415.428                    
6.5       1.37821e-05                    98.3643                    
7       1.87692e-06                    22.177                    
7.5       4.63873e-07                    5.23178                    
8       5.64086e-08                    1.83755                    


==> data/Polar/128_105/Polar_128_105_Stair_Delta_11.txt <==
SNR 	FER			Comp
0       1 			96393.7 
0.5       0.992064 		96541.5 
1       0.976191 		92717.1 
1.5       0.953824 		93241 
2       0.777913 		83557.3 
2.5       0.605402 		68841.4 
3       0.407005 		55000.6 
3.5       0.203372 		33743.5 
4       0.0898902 		19216.3 
4.5       0.0231769 		8473.51 
5       0.0052034 		3201.48 
5.5       0.000942276 		1045.05 
6       0.000121945 		297.724 
6.5       1.35473e-05 		72.83 
7       1.87131e-06 		16.8156 
7.5       2.87861e-07 		4.26371 
8       5.07e-08 		1.66 

==> data/Polar/128_105/Polar_128_105_Stair_Delta_12.txt <==
SNR 	FER			Comp
0       1 			136353 
0.5       1 			140148 
1       0.969697 		137121 
1.5       0.939394 		136034 
2       0.84596 		123650 
2.5       0.57739 		97045.1 
3       0.386242 		82306.4 
3.5       0.226173 		53904.5 
4       0.0787121 		26119.9 
4.5       0.0230621 		12835.6 
5       0.00572928 		4221.16 
5.5       0.000721259 		1349.44 
6       0.000129315 		372.649 
6.5       1.72398e-05 		87.9955 
7       2.5673e-06 		20.0757 
7.5       3.62282e-07 		4.86597 
8      5.63e-08 		1.75 

==> data/Polar/128_105/Polar_128_105_Stair_Delta_14.txt <==
SNR 	FER			Comp
0       1 			269733 
0.5       0.984127 		266901 
1       0.955173 		261274 
1.5       0.918831 		255249 
2       0.766389 		225746 
2.5       0.589248 		187524 
3       0.366598 		143629 
3.5       0.163142 		83381.2 
4       0.060332 		43814.1 
4.5       0.0159927 		19113 
5       0.00339093 		6905.21 
5.5       0.000602176 		2111.76 
6       8.86648e-05 		559.454 
6.5       1.23599e-05 		129.621 
7       2.00615e-06 		27.7731 
7.5       3.74032e-07 		6.18492 
8       5.57e-08 		1.96 

==> data/Polar/128_105/Polar_128_105_Stair_Delta_5.txt <==
SNR 	FER			Comp
0       1 		1827 
0.5       1 		1827 
1       0.992064 	1817.7 
1.5       0.992064 	1826.5 
2       0.9393 		1740.53 
2.5       0.833378 	1643.97 
3       0.625927 	1285.62 
3.5       0.511155 	1170.15 
4       0.318622 	827.101 
4.5       0.128274 	455.749 
5       0.0559562 	236.343 
5.5       0.0101682 	83.6628 
6       0.00224229 	31.639 
6.5       0.000393344 	10.8696 
7       4.19168e-05 	3.87845 
7.5       4.88633e-06 	1.7728 
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_6_seg_1_updated.txt <==
Eb/N0 	FER			Tests/f
0       1                 6348                
0.5       1                 6348                
1       0.992064                 6345.97                
1.5       0.984848                 6297.74                
2       0.94137                 6147.9                
2.5       0.836935                 5479.01                
3       0.547085                 4072.64                
3.5       0.367737                 3115.92                
4       0.188118                 1845.13                
4.5       0.0784824                 931.737                
5       0.0221902                 380.43                
5.5       0.00564726                 136.015                
6       0.00126467                 42.841                
6.5       0.000206512                 12.0812                
7       3.27786e-05                 3.2598                
7.5       3.96914e-06                 1.908624                
8       4.90715e-07                 1.264545                     
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_6_seg_3.txt <==
Eb/N0 	FER			Tests/f
0       1          20063         
0.5       1          19902.9         
1       0.969697          19620         
1.5       0.972222          19563.5         
2       0.843212          18207.5         
2.5       0.787657          16726.6         
3       0.573633          14001.3         
3.5       0.2711          8198.73         
4       0.159161          5701.79         
4.5       0.0509486          2595.23         
5       0.0158304          1118.28         
5.5       0.00229598          361.775         
6       0.000402029          115.026         
6.5       3.79434e-05          31.0563         
7       3.044e-06          8.56052         
7.5       4.46566e-07          2.79767     
8		4.02721e-08				1.399          
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_6_updated.txt <==
Eb/N0 	FER			Tests/f
0       1                 8828                
0.5       1                 8828                
1       0.984127                 8640.9                
1.5       0.945166                 8493.68                
2       0.894345                 8268.11                
2.5       0.709095                 7034.49                
3       0.500415                 5650.38                
3.5       0.34926                 4437.02                
4       0.17941                 2796.23                
4.5       0.0589496                 1277.91                
5       0.0189556                 599.995                
5.5       0.00328679                 205.342                
6       0.000608612                 68.6563                
6.5       7.07599e-05                 19.579                
7       7.02669e-06                 5.19118                
7.5       9.05147e-07                 1.96595                
8       8.18185e-08                 1.063421                
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_7.txt <==
SNR 	FER			Comp
0       1 			15756.1 
0.5       1 			15707 
1       0.992064 		15753.1 
1.5       1 			15727 
2       0.857498 		14292.1 
2.5       0.73123 		13020.6 
3       0.541692 		10325.5 
3.5       0.336349 		7359.79 
4       0.146979 		4244.93 
4.5       0.0483319 		2099.71 
5       0.0144791 		911.974 
5.5       0.00253055 		324.009 
6       0.000394564 		96.9962 
6.5       4.25501e-05 		27.0808 
7       4.36161e-06 		7.53789 
7.5       4.85509e-07 		2.53891 
8       4.77e-08 		1.34 
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_7_seg_1.txt <==
Eb/N0 	FER			Tests/f
0       1          11908         
0.5       1          11908         
1       0.969697          11705.7         
1.5       0.984848          11743.1         
2       0.926768          11454.8         
2.5       0.728734          9589.78         
3       0.55928          7941.63         
3.5       0.363003          5714.15         
4       0.138496          2824.39         
4.5       0.0634618          1546.03         
5       0.0159178          577.828         
5.5       0.00294111          191.242         
6       0.000694974          59.6211         
6.5       0.000129707          17.1619         
7       1.87209e-05          4.92961         
7.5       1.95693e-06          1.94669         
8       2.10716e-07  		1.22084    
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_8.txt <==
Eb/N0 	FER			Tests/f
0       1 			26515 
0.5       1 			26363.7 
1       0.962388 		25525.3 
1.5       0.955173 		26062.5 
2       0.817757 		23228 
2.5       0.775743 		22728.7 
3       0.463915 		15561.8 
3.5       0.318086 		12315.9 
4       0.137871 		7020.8 
4.5       0.0341119 		3162.93 
5       0.0118182 		1320.87 
5.5       0.00174493 		439.087 
6       0.000233579 		131.801 
6.5       2.64409e-05 		35.619 
7       2.76009e-06 		9.38785 
7.5       2.54545e-07 		2.90259 
8       5.3e-08 		1.41 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_8_seg_1.txt <==
Eb/N0 	FER			Tests/f
0       1          20811         
0.5       0.984848          20509.6         
1       0.984848          20563.7         
1.5       0.969697          20264         
2       0.900932          19137.6         
2.5       0.74103          16207.7         
3       0.493338          12640.8         
3.5       0.349771          9395.6         
4       0.142457          5008.5         
4.5       0.0607591          2534.65         
5       0.0116669          842.23         
5.5       0.00205341          264.486         
6       0.000488306          83.9587         
6.5       8.45325e-05          21.4444         
7       1.04849e-05          5.95749         
7.5       1.08697e-06          2.14708                 
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_8_seg_3.txt <==
Eb/N0 	FER			Tests/f
0       1          60305         
0.5       0.984848          60120.7         
1       0.984848          59269         
1.5       0.918609          57289.8         
2       0.87568          55795.3         
2.5       0.736394          50509.3         
3       0.512266          39205.6         
3.5       0.306818          27028.1         
4       0.141285          14927.3         
4.5       0.0341244          6525.45         
5       0.00785084          2343.58         
5.5       0.00119606          756.72         
6       0.000148487          218.969         
6.5       1.97216e-05          58.5016         
7       2.42681e-06          14.1799         
7.5       2.86684e-07          3.85466                        
 


==> data/Polar/128_105/Polar_128_105_Stair_Delta_9.txt <==
SNR 	FER			Comp
0       1 			42393.9 
0.5       0.984127 		41457.7 
1       0.968254 		41543.9 
1.5       0.968254 		41668.1 
2       0.838242 		37969.8 
2.5       0.667966 		32809.3 
3       0.465663 		24743.6 
3.5       0.271248 		18039.5 
4       0.110996 		9281.23 
4.5       0.0363437 		4429.28 
5       0.00834874 		1786.66 
5.5       0.00123664 		579.471 
6       0.000153939 		173.384 
6.5       1.64107e-05 		46.1736 
7       2.08813e-06 		11.5053 
7.5       3.14526e-07 		3.3125 
8       3.56e-08 		1.48 

==> data/Polar/128_105/SCL_L16.txt <==
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 7.5
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(16)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      103 |     4674 |      103 | 3.91e-01 | 1.00e+00 ||     0.33 | 00h00'00
    0.50 |      103 |     4752 |      103 | 3.98e-01 | 1.00e+00 ||     0.37 | 00h00'00
    1.00 |      109 |     4697 |      104 | 3.71e-01 | 9.54e-01 ||     0.32 | 00h00'00
    1.50 |      119 |     4481 |      103 | 3.25e-01 | 8.66e-01 ||     0.43 | 00h00'00
    2.00 |      146 |     4153 |      103 | 2.45e-01 | 7.05e-01 ||     0.38 | 00h00'00
    2.50 |      169 |     4270 |      102 | 2.18e-01 | 6.04e-01 ||     0.33 | 00h00'00
    3.00 |      318 |     3868 |      103 | 1.05e-01 | 3.24e-01 ||     0.69 | 00h00'00
    3.50 |      610 |     3542 |      101 | 5.01e-02 | 1.66e-01 ||     0.72 | 00h00'00
    4.00 |     2154 |     3389 |      100 | 1.36e-02 | 4.64e-02 ||     0.91 | 00h00'00
    4.50 |     8502 |     3424 |      100 | 3.47e-03 | 1.18e-02 ||     0.95 | 00h00'01
    5.00 |    49764 |     3105 |      100 | 5.38e-04 | 2.01e-03 ||     1.00 | 00h00'05
    5.50 |   559567 |     3237 |      100 | 4.99e-05 | 1.79e-04 ||     0.88 | 00h01'14
    6.00 |  7381644 |     2865 |      100 | 3.35e-06 | 1.35e-05 ||     0.84 | 00h17'00
    6.50 | 1.06e+08 |     2924 |      100 | 2.38e-07 | 9.44e-07 ||     0.82 | 04h09'37
    7.00 | 1.13e+09 |     2520 |      100 | 1.92e-08 | 8.82e-08 ||     0.69 | 52h42'58

==> data/Polar/128_105/SCL_L32.txt <==
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 7
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(32)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      105 |     4726 |      105 | 3.88e-01 | 1.00e+00 ||     0.12 | 00h00'00
    0.50 |      105 |     4698 |      105 | 3.86e-01 | 1.00e+00 ||     0.13 | 00h00'00
    1.00 |      108 |     4758 |      105 | 3.80e-01 | 9.72e-01 ||     0.19 | 00h00'00
    1.50 |      116 |     4272 |      104 | 3.17e-01 | 8.97e-01 ||     0.15 | 00h00'00
    2.00 |      151 |     4153 |      102 | 2.37e-01 | 6.75e-01 ||     0.17 | 00h00'00
    2.50 |      213 |     4199 |      104 | 1.70e-01 | 4.88e-01 ||     0.18 | 00h00'00
    3.00 |      391 |     3940 |      100 | 8.69e-02 | 2.56e-01 ||     0.21 | 00h00'00
    3.50 |      870 |     3978 |      101 | 3.94e-02 | 1.16e-01 ||     0.23 | 00h00'00
    4.00 |     3731 |     3717 |      101 | 8.59e-03 | 2.71e-02 ||     0.24 | 00h00'01
    4.50 |    14866 |     3260 |      100 | 1.89e-03 | 6.73e-03 ||     0.25 | 00h00'06
    5.00 |   116563 |     3061 |      100 | 2.26e-04 | 8.58e-04 ||     0.25 | 00h00'54
    5.50 |  1459505 |     3304 |      100 | 1.95e-05 | 6.85e-05 ||     0.25 | 00h11'28
    6.00 | 18769988 |     3194 |      100 | 1.47e-06 | 5.33e-06 ||     0.25 | 02h24'56
    6.50 | 1.56e+08 |     2789 |      100 | 1.54e-07 | 6.39e-07 ||     0.20 | 24h55'24
    7.00 | 9.64e+08 |     1794 |       74 | 1.60e-08 | 7.68e-08 ||     0.23 | 48h01'026

==> data/Polar/128_105/SCL_L8.txt <==
# --------------------------------------------------------------------------------
# ----          5G Simulation Tool -- McGill University -- ISIP Lab           ----
# --------------------------------------------------------------------------------
# Parameters:
# * Simulation -------------------------------------------------------------------
#       ** Multi-threading                   = 6
#       ** Frame error max                   = 100
#       ** Errors count on                   = K
#       ** SNR range                         = 0 : 0.5 : 8.5
#       ** CRC not counted as parity bit     = No: R=A/N
# * 5G chain ---------------------------------------------------------------------
#       ** Polar code                        = Arikan
#       ** Link                              = Uplink
#       ** Payload size (A)                  = 105
#       ** CRC Length                        = 11
#       ** Transmitted block length (E)      = 128
#       ** Size of polar code (K, N)         = 116,128
#       ** Parity Check bits (n_pc, n_pc_wm) = 0,0
#       ** Interleaved CRC (I_il)            = No
#       ** Decoder type                      = FSCL_CA(8)
#       ** Frozen Bits generation            = 5G
#       ** Rate Matching type                = NO
# 
# -------|----------|----------|----------|----------|----------||----------|----------
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER ||  SIM_THR |    ET/RT 
# -------|----------|----------|----------|----------|----------||----------|----------
    0.00 |      100 |     4532 |      100 | 3.91e-01 | 1.00e+00 ||     0.41 | 00h00'00
    0.50 |      101 |     4826 |      100 | 4.12e-01 | 9.90e-01 ||     0.42 | 00h00'00
    1.00 |      104 |     4496 |      100 | 3.73e-01 | 9.62e-01 ||     0.43 | 00h00'00
    1.50 |      110 |     4120 |      100 | 3.23e-01 | 9.09e-01 ||     0.53 | 00h00'00
    2.00 |      128 |     3946 |      100 | 2.66e-01 | 7.81e-01 ||     0.53 | 00h00'00
    2.50 |      171 |     3778 |      101 | 1.90e-01 | 5.91e-01 ||     0.55 | 00h00'00
    3.00 |      233 |     3673 |      102 | 1.36e-01 | 4.38e-01 ||     0.85 | 00h00'00
    3.50 |      529 |     3541 |      102 | 5.77e-02 | 1.93e-01 ||     1.39 | 00h00'00
    4.00 |     1133 |     3331 |      100 | 2.53e-02 | 8.83e-02 ||     1.73 | 00h00'00
    4.50 |     5439 |     3178 |      100 | 5.04e-03 | 1.84e-02 ||     2.54 | 00h00'00
    5.00 |    21052 |     2719 |      100 | 1.11e-03 | 4.75e-03 ||     2.67 | 00h00'00
    5.50 |   189204 |     3065 |      100 | 1.40e-04 | 5.29e-04 ||     2.76 | 00h00'07
    6.00 |  1978436 |     2939 |      100 | 1.28e-05 | 5.05e-05 ||     2.52 | 00h01'31
    6.50 | 39515280 |     2689 |      100 | 5.87e-07 | 2.53e-06 ||     2.48 | 00h30'46
    7.00 | 6.19e+08 |     2535 |      100 | 3.53e-08 | 1.62e-07 ||     2.16 | 09h12'55
    7.50 | 7.63e+09 |     1948 |       86 | 2.20e-09 | 1.13e-08 ||     2.19 | 18h16'409

==> data/Polar/128_105/SGRAND.txt <==
#./GRAND --code_type POLAR --dec_type SGRAND  -K 105 -N 128 -C 11  -m 0 -M 7.5 -s 0.5 --max_q 10000000  --SNR Eb 
# K=105 C=11 N=128 S=0 POLAR 
# SGRAND Q:1.00e+07 | BF: 128 | W: 128
# -------|----------|----------|----------|----------|----------|--------|----------|
   Eb/N0 |      FRA |       BE |       FE |      BER |      FER |    T/P |  Tests/f |
# -------|----------|----------|----------|----------|----------|--------|----------|
    0.00 |      103 |     4556 |      101 | 4.21e-01 | 9.81e-01 |   0.00 | 5.64e+06 |            
    0.50 |      108 |     4389 |      101 | 3.87e-01 | 9.35e-01 |   0.00 | 5.55e+06 |            
    1.00 |      125 |     4445 |      101 | 3.39e-01 | 8.08e-01 |   0.00 | 4.92e+06 |            
    1.50 |      161 |     4421 |      100 | 2.62e-01 | 6.21e-01 |   0.00 | 4.05e+06 |            
    2.00 |      234 |     4377 |      100 | 1.78e-01 | 4.27e-01 |   0.00 | 2.48e+06 |            
    2.50 |      515 |     4135 |      100 | 7.65e-02 | 1.94e-01 |   0.00 | 1.49e+06 |            
    3.00 |     1289 |     4084 |      101 | 3.02e-02 | 7.84e-02 |   0.00 | 4.48e+05 |            
    3.50 |     4540 |     3990 |      100 | 8.37e-03 | 2.20e-02 |   0.00 | 1.48e+05 |            
    4.00 |    25725 |     3926 |      100 | 1.45e-03 | 3.89e-03 |   0.00 | 2.76e+04 |            
    4.50 |   169423 |     3856 |      100 | 2.17e-04 | 5.90e-04 |   0.01 | 4.11e+03 |            
    5.00 |   907972 |     3167 |      100 | 3.32e-05 | 1.10e-04 |   0.07 | 4.92e+02 |            
    5.50 |  5318507 |     3049 |      100 | 5.46e-06 | 1.88e-05 |   0.52 | 5.77e+01 |            
    6.00 | 33816308 |     2524 |      100 | 7.11e-07 | 2.96e-06 |   1.64 | 9.93e+00 |            
    6.50 | 1.64e+08 |     2259 |      100 | 1.32e-07 | 6.12e-07 |   2.98 | 3.10e+00 |            
    7.00 | 1.05e+09 |     2828 |      100 | 2.57e-08 | 9.55e-08 |   4.87 | 1.66e+00 |  
